Somesite I Used To Crawl: Awareness, Agency and Efficacy in Protecting Content Creators From AI Crawlers

The success of generative AI relies heavily on training on data scraped through extensive crawling of the Internet, a practice that has raised significant copyright, privacy, and ethical concerns. While few measures are designed to resist a resource-rich adversary determined to scrape a site, crawlers can be impacted by a range of existing tools such as robots.txt, NoAI meta tags, and active crawler blocking by reverse proxies. In this work, we seek to understand the ability and efficacy of today's networking tools to protect content creators against AI-related crawling. For targeted populations like human artists, do they have the technical knowledge and agency to utilize crawler-blocking tools such as robots.txt, and can such tools be effective? Using large scale measurements and a targeted user study of 203 professional artists, we find strong demand for tools like robots.txt, but significantly constrained by critical hurdles in technical awareness, agency in deploying them, and limited efficacy against unresponsive crawlers. We further test and evaluate network-level crawler blockers provided by reverse proxies. Despite relatively limited deployment today, they offer stronger protections against AI crawlers, but still come with their own set of limitations.

==> data/filtered_survey_results.csv <==
,StartDate,EndDate,Status,IPAddress,Progress,Duration (in seconds),Finished,RecordedDate,ResponseId,RecipientLastName,RecipientFirstName,RecipientEmail,ExternalReference,LocationLatitude,LocationLongitude,DistributionChannel,UserLanguage,consent checks_1,consent checks_2,consent checks_3,artist,Q40,years,Q27_1,Q27_7,Q27_8,Q27_2,Q27_3,Q27_5,Q27_6,Q27_10,Q27_11,Q27_12,Q27_13,Q27_14,Q27_15,Q27_16,Q27_17,Q27_4,Q27_4_TEXT,Q19,Q19_2_TEXT,Q39_1,Q39_2,Q39_3,Q39_4,Q39_5,Q21,Q22_1,Q22_2,Q22_3,Q22_5,Q22_6,Q22_6_TEXT,Q42,Q42_4_TEXT,Q51,Q55,Q53,familiar with AI art,Q41,Q25,Q20,Q60,Q39_2.1,Q39_4.1,Q39_6,Q39_3.1,Q39_7,Q39_9,Q39_5.1,Q39_5_TEXT,Q43,Q61,Q62_2,Q62_4,Q62_6,Q62_3,Q62_9,Q62_7,Q62_5,Q62_5_TEXT,Q64,Q68,Q69,Q70,heardabout,Q48,Q47,Q72,Q65,Q71,Q27,Q28,control,control_4_TEXT,Q30,Q30_4_TEXT,doyoublockai,Q34,Q35_1,Q35_2,Q35_4,Q35_3,Q35_3_TEXT,Q32_1,Q32_2,Q32_3,Q32_4,Q32_4_TEXT,Q38,Q63,src,UserAgent
23,2024-10-26 16:36:50,2024-10-26 16:37:59,IP Address,205.208.121.54,100,68,True,2024-10-26 16:37:59,R_5esiub6UdJ77LkG,,,,,41.8018,-87.5993,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,,,,Abstract,,,,,,,,,,,,,,India,,1 (no understanding),1 (no understanding),1 (no understanding),1 (no understanding),1 (no understanding),Yes,,,Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Free service (e.g., free server with AWS)",,q,q,,"Not familiar at all (e.g., never heard about it before today)",    Rarely,w,Moderate impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Not likely at all,,Neutral / Undecided,,Yes,,,,,,,Yes,I have full control over the full content of robots.txt,,Copied from the Internet (e.g. a blog),,Yes,,,,,,,I have trouble finding how to edit the robots.txt,I find it hard to write the robots.txt,,,,,No,karla,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
25,2024-10-29 21:31:52,2024-10-29 21:46:09,IP Address,107.129.164.229,100,857,True,2024-10-29 21:46:10,R_7qkJ3nn8NuOOfGT,,,,,37.3209,-121.9126,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,Illustration,,,,,,,,Comicbook Art,,,Other (please specify),Graphic Design,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Portfoliobox,"It has a pleasant and simple aesthetic, and the pricing was one on the cheaper side.",https://inkydandy.portfoliobox.net,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It takes jobs away, companies use it to cut corners, it scrapes and steals. Also, it's just ugly as hell and a complete insult to my craft. I really, really hate it.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"If there's an option to prevent my art being scraped, I will take it no matter what",Very likely,Because they don't deserve my art,No,"A line of code I can put within a website to block AI from scraping my work, although I understand it's not a cure-all for the problem.",Very likely,I'd like to use anything to thwart AI companies,Unlikely,"Considering most AI companies have the Silicon Valley attitude of break first and ask forgiveness later, I have some doubts about their cooperation",,,,,,,,,,,,,,,,,,,cadillacattic@gmail.com,Yes,tiana,Mozilla/5.0 (Macintosh; Intel Mac OS X 10.15; rv:132.0) Gecko/20100101 Firefox/132.0
27,2024-10-29 22:48:02,2024-10-29 22:55:30,IP Address,67.183.196.167,100,448,True,2024-10-29 22:55:31,R_3hzrBSoyPPLxs87,,,,,47.7346,-122.3479,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,Traditional Sculpting,,,,,,,,United States,,4,2,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,siteground,Cheap and simple,,"Somewhat familiar (e.g., understand the basics)",    Never,It can generate images using what its learned from other images and training. I find it unsettling that it has spread so much to the point where many people can't tell the difference between AI and non-AI and don't think about the impact on artists. I think it can be used for good in some cases but not often.,Moderate impact,Yes,Reducing the amount of my artwork that I share online,,,,,,,,,,,,,,,,,,Very likely,"Very likely if it is effective. I wouldn't consent to my work being used, since it is mine and I simply don't want it to be used that way.",Very likely,Same explanation as before.,No,"Data scraping likely will see this and use it as an indicator to stop scraping, if the company/program scraping honors that.",Likely,I need to research more but if it would help less scraping I'd want to use it.,Unlikely,I find AI companies inherently distrustworthy due to how AI has been handled across the board so far.,,,,,,,,,,,,,,,,,,,jennafmalone@gmail.com,Yes,tiana,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
28,2024-10-29 22:50:16,2024-10-29 23:15:48,IP Address,47.147.77.181,100,1531,True,2024-10-29 23:15:49,R_637qsMl460pPKQF,,,,,33.8321,-118.1739,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,Traditional Painting and Drawing,Photography,Abstract,Illustration,Game Art,Anime and Manga Art,Digital 2D,Digital 3D,,Environmental,Character and Creature Design,,Matte Painting,Items Props,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,"At the time, I was an early adopter and they had a great deal for a very clean presentation and ease of use for creative work. I'm looking to switch because of increased costs but have not gotten to it.",https://www.chengeling.art/,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"There is an over-sharpened look overall on the images, even with the best generated ones, with often nonsensical details, or nonsensical understanding of how objects and things function. Images often have mistakes where a real human artist will likely not make that decision, or impossible decisions using different mediums(cannot physically happen)",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),"Using Nightshade, not doing any art at all","Blocking AI bots from visiting my website using the tools available on the host platform. I consider myself lucky because for a very long time, until very recently - a lot of my work was under locked pages so... likely scrapers cannot have access? At least I hope so, if I understand how scraping works.",,,,,,,,,,Very likely,"If I'm paying my hosting platform - I would expect the hosting platform to at least offer something in terms of protection, similar to how website domain sellers also offer protections re: doxxing and the like. Not complete protection but better than nothing.",Very likely,I own my work and I expect the platform or service I am using to protect or respect my rights to my work through my payment to use their platform.,Yes,,,,,,"Creates instructions that scraper bots will ""read"" and execute.",Yes,I have no control over the content,,,,Yes,Since my work is likely being used to train generative ai without compensation - these goons don't get to use my work for free,,,,,,I have trouble finding how to edit the robots.txt,,,Other (please specify),Unable to edit or implement robots.txt in websites.,chengelingart@gmail.com,Yes,jess,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
30,2024-10-30 01:33:57,2024-10-30 01:44:22,IP Address,86.15.219.107,100,625,True,2024-10-30 01:44:23,R_2ZSmW3ChLanjSg1,,,,,52.6281,1.2862,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,,,,,,,United Kingdom,,3,2,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,Other (please specify),I send google doc links for now,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It’s theft through and through, and the outcome of using AI lacks any soul or originality",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"In the UK, you can opt out of Meta scraping your Instagram to train their algorithms. But it was very difficult to find this setting.",,,,,,,,,,Very likely,,Very likely,This is what I want,No,The lambs blood on the door during passover to prevent AI bots from entering your personal websites and scraping your artwork.,Very likely,I’ll do anything I can to prevent my work being scraped,Neutral / Undecided,I’m sure someone will find some loophole,,,,,,,,,,,,,,,,,,,jdang1053@gmail.com,Yes,tiana,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
32,2024-10-30 08:37:48,2024-10-30 08:46:18,IP Address,174.21.68.51,100,509,True,2024-10-30 08:46:19,R_7f40Oer7p1HBw9Y,,,,,47.63,-122.2972,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,,Traditional Painting and Drawing,,Abstract,Illustration,,,,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,"It's very flat and tends to be repetitive. I use AI images, sometimes, as inspiration or reference photos. I don't like to use any specific AI to search for images but I do see them pop up a lot in general searches, on Pinterest, and I see some portfolios on art station. In my opinion, AI generated images are not art but there could be ways that you use those images to create art. ",Minor impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Using Glaze to protect my art before I post online,,,,,AI should not be a replacement for artists and artists should be able to explicitly consent for their art to be included in AI ,Very likely,,No,Provide code for your website to block AI scraping. ,Likely,"I don't have a website, I only use other sites. While this could be useful, it would mean transitioning my whole portfolio ",Neutral / Undecided,,,,,,,,,,,,,,,,,,,,,No,tiana,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
33,2024-10-30 09:22:20,2024-10-30 09:42:12,IP Address,97.113.25.171,100,1192,True,2024-10-30 09:42:12,R_3Uh7vsSOzPWBdqV,,,,,47.6901,-122.3747,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,Comicbook Art,,,,,United States,,5 (full understanding),4,4,2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,"Art Seller Websites (Artsy, Artrepreneur, ...)",Other (please specify),"not sure where Patreon falls into here, but that too",,,,,,"Somewhat familiar (e.g., understand the basics)",    Rarely,"Stylistically: the lowest common denominator
Ethically: in theory neutral, de facto deplorable theft machine used to generate money without having to pay living artists",Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"ticking  the ""add a watermark"" box on redbubble :')",,,,,,,,,,,because I do not want my art being used without my consent (and without any monetary compensation),Very likely,hoping it will work :'),No,asking scraping bots not to scrape specific parts of a website. Might or might not be respected by companies ,Likely,Politely asking companies not to vacuum up every piece of data hasn't worked super well in the past. ,Not likely,"Big guys like Google, Meta, etc might make a show of playing along but at the end of the day the only thing that seems to work is legislature on a large scale (eg EU laws)",,,,,,,,,,,,,,,,,,,kami@6eyeddog.com,Yes,tiana,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
35,2024-10-30 12:40:11,2024-10-30 13:01:49,IP Address,76.14.112.149,100,1297,True,2024-10-30 13:01:49,R_62st7dC3hUSsm8U,,,,,37.7506,-122.4121,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Format,"Easy to use and set up, it comes with templates and the technical support is great. Format also told me they were actively trying to protect their users against datascrapers since they are a artist run. ",https://www.tianaoreglia.com/,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,Surface level facsimiles of artist's work ,Moderate impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I haven't taken any steps with my website beyond asking the format team if that have plans to scrape ,,,,,,,,,,Very likely,I don't want my art work to be used by AI companies but I also don't own the copyright to all of the work on my website since I do work for companies,Very likely,I don't want AI companies to use my artwork,Yes,,,,,,Disallows web crawlers ,No,I am not sure,,,,No,,,,I dont know how to do it,Other (please specify),wasn't sure if it was possible and kept forgetting to look into it,,,,,,tiana@oreglia.com,Yes,discord,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
36,2024-10-30 13:08:32,2024-10-30 13:23:15,IP Address,73.158.170.78,100,883,True,2024-10-30 13:23:16,R_70qpaEuUEpsP7wu,,,,,37.2507,-121.836,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,Items Props,,,United States,,5 (full understanding),4,5 (full understanding),2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Format,It was affordable and recommended by friends,www.apologeticartist.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I have a negative impression. They are images created by scrapping together artworks from non-consenting artists. AI generated art is often uncanny and off in some way. ,Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,,No,Allows us the option to tell companies that we are Opting Out of letting them scrape our data. ,Very likely,I would like to use whatever measures I can to ensure companies are not scraping my data without my consent. ,Neutral / Undecided,"Based on the attitudes I have seen from AI companies and the way AI companies have already used data without consent, I'm unsure if they will respect robot.txt ",,,,,,,,,,,,,,,,,,,luong.alexandra@gmail.com,Yes,tiana,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
37,2024-10-30 13:57:24,2024-10-30 14:05:30,IP Address,185.153.179.84,100,486,True,2024-10-30 14:05:30,R_5wL9R83UD8QBnBq,,,,,49.2476,-123.1234,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,Game Art,,,Digital 3D,,,,,,,,,Canada,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Built from stolen artworks and photos so fundamentally unethical. Soulless, often has a rancid AI vibe to it.",No impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,Using Glaze to protect my art before I post online,,,,,If they insist on stealing art I feel like I need to do something to deny them at least my work.,Very likely,why would I ever willingly let them scrape my art - nothing but vultures,Yes,,,,,,permits/forbids automatic crawlers from accessing a site,No,I can click some buttons to switch between a few presets,,,,No,,,,,Other (please specify),I mostly post my work on Artstation and I am not sure I can change anything there.,,,I don't know how to use it,,,elizabeth.a.l.edwards@gmail.com,Yes,discord,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
39,2024-10-30 14:07:22,2024-10-30 14:17:09,IP Address,82.38.160.67,100,586,True,2024-10-30 14:17:10,R_8JgTzaCKuO6R96M,,,,,54.9715,-1.5141,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,Items Props,Other (please specify),UI and graphic design,United Kingdom,,5 (full understanding),4,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Wordpress,I have had a blog there since 2008 so it made sense to just use their service,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,It's an affront to humanity. It steals and reproduces poorly. It's a scam played on people who do not understand what it takes to make good art in order to rugpull then with high fees once they have fired all of their artists. It is only a useful tool for people looking to make a cheap buck by selling stolen artwork.,Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"I enable the 'dont scrape me' in the settings, I don;t know if this actually works, its likely it does not.",,,,,,,,,,Very likely,My work is not theirs to steal,Very likely,my work is not theirs to steal,No,"Blocks scrapers from accessing certain pages, but also may prevent the website from being listed  in search results?",Neutral / Undecided,"Unsure of how it effects search results, unsure if I can use it on my service plan",Not likely,"They feel they have a right to everything for free and if things like copywrite dont stop them, why would a polite notice on a website?",,,,,,,,,,,,,,,,,,,morgnlegerbil@gmail.com,Yes,discord,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
41,2024-10-30 20:00:17,2024-10-30 20:08:45,IP Address,153.92.145.206,100,507,True,2024-10-30 20:08:46,R_2nO3myVr8EYUFfj,,,,,64.1429,-21.9447,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,Illustration,,,,,,,,,,,,,Other (please specify),Iceland,3,4,2,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,Easy setup and good galleries for art,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It almost always looks the same with the same lighting. I was curious when it first came out and was more abstract but once I realized how its made I never used it all and refuse all collaborations with ai.,Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,Because they have no buisness scraping my art,Very likely,,Yes,,,,,,I think it has something to do with ai bots that can scrape your work,No,I am not sure,,,,No,,,,I dont know how to do it,Other (please specify),Not sure it makes a difference,,,I don't know how to use it,,,,,jess,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_5_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.5 Mobile/15E148 Safari/604.1"
75,2024-10-29 22:22:37,2024-10-29 22:26:05,IP Address,76.146.40.83,49,208,False,2024-11-01 22:26:06,R_7DneV9uuMbpLuff,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,,,,,Comicbook Art,,,,,United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,Easy to navigate and put together ,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It makes me angry. ,Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),Making an entire career change. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,tiana,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
630,2024-11-04 13:35:13,2024-11-04 13:39:59,IP Address,185.66.206.165,100,285,True,2024-11-04 13:40:00,R_8EorBL3zW2NT20Z,,,,,51.9967,-4.9719,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,Game Art,,Digital 2D,,,,,,,,Other (please specify),Book covers,United Kingdom,,5 (full understanding),3,4,1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,Other (please specify),Youtube,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,It seemed to be the best one out of the options,www.ysvyri.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It seemed like an interesting thing at first, a tool or maybe something fun to use, but then I learnt about the ethics of how it uses data and I turned away from it. ",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,Because I don't want my hard work being used without some kind of permission and payment,Yes,,,,,,I know it does something to stop the Wayback machine from archiving your site,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,ysvyri@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
632,2024-11-04 13:32:38,2024-11-04 13:41:31,IP Address,149.22.87.63,100,533,True,2024-11-04 13:41:32,R_4wBlBsBEoQuQum2,,,,,35.6893,139.6899,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,Less than 1 year,Concept Art,,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,United States,,4,5 (full understanding),5 (full understanding),3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,Other (please specify),"Pixiv, Xfolio, Bluesky",,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"I don't like the idea of integrating AI-generated art as I consider it soulless slop, to be completely honest. It is insanely disrespectful to people who dedicate hours perfecting their craft to express themselves and the beauty of this world.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"I don't want people to absorb my style for their own selfish usage whether it be out there or not, It's disrespectful to think that someone can take shortcuts and undermine the work that goes into Art.",Very likely,,No,Stops bots from scraping work from your art blog or site.,Very likely,So that my work is protected from bots.,Not likely,They've already stolen from the masses and tried to act like the victims for it.,,,,,,,,,,,,,,,,,,,samelock99@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
635,2024-11-04 13:37:15,2024-11-04 13:46:06,IP Address,47.189.9.245,100,530,True,2024-11-04 13:46:06,R_7bhBWIeBCE61KiB,,,,,33.0287,-96.6826,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United States,,4,3,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,"ease of use, discount",https://www.sarenstone.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Plagiarism ,Moderate impact,Yes,,,Posting lower resolution versions of my artwork online,,,,Other (please specify),,,,,,,,,,,,Very likely,I do not want my artwork to be used by GenAI at all,Very likely,,No,A flag you can place on your website to politely request that bots do not scrape your website,Very likely,Sounds great ,Unlikely,AI companies seem to have no respect for individual creators' rights. ,,,,,,,,,,,,,,,,,,,fayrenlocket@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
637,2024-11-04 13:44:12,2024-11-04 13:49:52,IP Address,143.58.194.204,100,340,True,2024-11-04 13:49:53,R_85X6NS5f3Qbhvxb,,,,,51.5026,-0.066,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,United Kingdom,,5 (full understanding),4,5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,They are a mockery of art made by humans.,Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"I would prefer not to feed my art into genAI, and if that can’t be avoided I’d like to break them instead.",Very likely,,No,It functions similarly to a warning sign to stop bots from automatically scraping art off a particular website.,Very likely,I would like to use multiple methods to prevent companies from scraping my art,Not likely,"At best it seems that robot.txt is just a warning sign, and will not entirely stop AI companies from deciding to scrape any particular content.",,,,,,,,,,,,,,,,,,,pearlglimmer@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_4_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.4.1 Mobile/15E148 Safari/604.1"
638,2024-11-04 13:31:13,2024-11-04 13:49:53,IP Address,82.72.204.56,100,1119,True,2024-11-04 13:49:53,R_2Y5SXwU2DHOqtLb,,,,,53.278,5.6541,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,Other (please specify),The Netherlands,5 (full understanding),4,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"AI has the potential to be very helpful to creative processes, but the way it currently works when 'generating art' is flawed on multiple levels. It takes away control and decision processes from the artist, it's trained on copyrighted material that it has no permission for, and it lacks any ability to make small edits that one might need when working for a client. Often artists are required to spend a lot of time cleaning up sloppy AI-art, when they would've been better off making something from scratch.

On the other hand, AI has the potential to be very helpful for creatives-- e.g. generating rough thumbnails, streamlining the rigging process for animation rigs, creating blockouts and perspective guidelines for complex art pieces, and so on. But as long as the bulk of the AI 'art industry' is in the hands of non-creatives, it will be a struggle for AI-generated art to benefit the creative potential of the art industry as a whole.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),Overlaying watermarks or art filters to modify the artwork,,,,,,,,,,,,"I'm sure that artworks will be scraped no matter how much one tries to protect it, so the preventions are more about creating friction and discouraging it rather than trying to prevent it as a whole. I also hope that visibly putting up such obstacles will help to convey that I do not give permission for my work to be used in AI-databases.",Likely,"I don't think enabling a 'Block AI' function would be harmful to my art, and it might provide as evidence in a legal setting if I ever need to prove that I never gave permission for my art to be scraped. Still, I have little faith in mechanisms like this, because it's still possible for people to scrape art by bypassing such defenses (e.g. simply screenshotting the art, or going into Inspect mode to grab the image URL)",Yes,,,,,,"I don't know much about it. I believe it provides instructions for crawlers on how they can interact with your website, and I know people have recommended using this text file to block AI scrapers, but my understanding of it is vague.",No,I am not sure,,,,No,,,,I dont know how to do it,Other (please specify),"I'm not sure how visible the robot.txt file is, and I am mildly worried that AI bros discovering an Anti-AI setting in the robots.txt file might encourage them to scrape the artist in a targeted manner as a form of revenge/bullying",,,I don't know how to use it,,,falconx7@live.nl,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
639,2024-11-04 13:56:55,2024-11-04 14:08:38,IP Address,172.225.209.49,100,703,True,2024-11-04 14:08:39,R_1eoWYqb0VoqH38d,,,,,-23.5335,-46.6359,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,Digital 3D,,,Character and Creature Design,,,,,,Brazil,,5 (full understanding),5 (full understanding),5 (full understanding),3,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Produces subpar results. Morally questionable ,Minor impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I don’t want my art being used to train generative AI,Very likely,I don’t want my art to be used to train generative AI,Yes,,,,,,Tells bot which parts of a webpage they are allowed to access ,No,I have no control over the content,,,,No,,I am concerned it will impact the discoverability of my website online,,,,,,,,,,paulols89@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 18_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/18.1 Mobile/15E148 Safari/604.1"
640,2024-11-04 14:03:18,2024-11-04 14:12:16,IP Address,208.59.164.192,100,538,True,2024-11-04 14:12:17,R_3uqDuwrY1YqQcrR,,,,,41.9703,-87.664,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,Traditional Painting and Drawing,,,Illustration,Game Art,,,,,,,,,Items Props,,,United States,,5 (full understanding),3,5 (full understanding),2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,Easy set-up,www.jencmars.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I hate it.
It's copying and regurgitating the work of other artists in an attempt to undermine their ability to earn any income from their work. ",Moderate impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I have tried to block AI bots from visiting my site and glaze my new work before posting,,,,,,,,,,Very likely,"I would not permit an individual to download my work and resell it, it's still theft at a large corporate scale",Very likely,"I thought I just answered this question, AI scraping is theft.",No,Tells scrapers to not scrape pages on a website I control,Very likely,I will do everything I can to prevent scraping and make it clear my wish is for AI companies to fuck off forever,Not likely,"Literally everything they do is theft, they show zero concern for the legality of what they do or whether artists consent to having their work stolen",,,,,,,,,,,,,,,,,,,jencmars@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
641,2024-11-04 13:45:19,2024-11-04 14:14:43,IP Address,38.49.89.144,100,1764,True,2024-11-04 14:14:44,R_3nI05X0lO4N4qnD,,,,,42.1126,-75.9305,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,,,,,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,I have my own server,,,,https://www.duncaneagleson.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Oversimplifying: Just as LLMs and chatbots assemble semi-coherent sounding texts based on statistical analysis of word and phrase combinations, so called ""AI art"" reconstitutes bits of scraped images based on those images' labels, that are statistically likely to align with the text prompt inputs.",Significant impact,Yes,,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"""Why"" should be self evident. I prefer my content not be scraped by the Plagiarism Machines.",Very likely,"""Why"" should be self evident. I prefer my content not be scraped by the Plagiarism Machines.",Yes,,,,,,"My understanding is that robots.txt indicates a site owner's preference for how bots should treat - or ignore - the site. Unfortunately, in practice, it's more of a recommendation than a fiat - it only protects a site if the bot is ethically programmed to obey the robots.txt. It's not a vault door that prevents scraping.",No,Other (please specify),"I can control the robots.txt of my own site, but not that of social media or other sites.",,,No,,,,,Other (please specify),"My work has been online for years, and much of it has already been scraped. While robots.txt might help prevent *some* future scraping, the clear lack of ethics on the part of the major ""AI art"" developers leads me to believe that their scrapers will happily ignore any robots.txt that forbids scraping.",I have trouble finding how to edit the robots.txt,,,,,duncan@duncaneagleson.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
642,2024-11-04 14:04:26,2024-11-04 14:15:19,IP Address,172.56.169.210,100,652,True,2024-11-04 14:15:20,R_7kKXcnuojSgIM90,,,,,38.687,-121.3477,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,,Digital 2D,,,,,,,,,,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,Friend suggested it,Dollarandwolfe.com,"Somewhat familiar (e.g., understand the basics)",    Never,Images are created by taking existing images and and sort of amalgamating them into a new image based on a description five. By the user.,Significant impact,No,,,,,,,,,,Yes,,Actively removing my old artwork from the Internet,,,,,,,Very likely,,Very likely,,No,A polite request to not scrape my images,Neutral / Undecided,Not informed enough about it,Not likely,Have they ever respected artists?,,,,,,,,,,,,,,,,,,,,No,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) CriOS/130.0.6723.90 Mobile/15E148 Safari/604.1"
643,2024-11-04 13:58:19,2024-11-04 14:16:30,IP Address,167.56.52.10,100,1091,True,2024-11-04 14:16:30,R_1r48cQaFW1rOnKh,,,,,-34.8367,-56.2367,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,,,,,,,Other (please specify),Uruguay,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Basically it produces results based on the base material of its training, in my experience using it to learn how it works I have seen that the results tend to be repetitive if the training material does not change. Additionally, it does not understand basic concepts such as anatomy even if it is trained to do so, it can turn a human torso completely upside down or make the head turn like an owl's, this can be controlled to a certain extent but it makes it clear that it does not think like a human being since we understand the basic concepts of what our body is like even if we are not professional artists. In an environment of controlled information it can generate mixtures of a specific style but even so it is difficult for it to be consistent (like the same face in several different positions) and these variations make the images look similar but at the same time it is not a style in itself.",Severe impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,,Other (please specify),I have returned to traditional art since it does not lose its value by being outside the digital market.,,,,,,,,,,,,Should I go driving trucks? I don't even know how to drive :p,Very likely,"Big companies pay peanuts to artists, I don't see the point in giving them even more.",No,A security guard that anyone can ignore if they want. A formality.,Very likely,Just in case.,Not likely,A company founded on disrespect and theft respecting anything?,,,,,,,,,,,,,,,,,,,angelgzb@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
644,2024-11-04 13:59:11,2024-11-04 14:16:42,IP Address,89.27.237.146,100,1050,True,2024-11-04 14:16:42,R_8DInczBXKiBYt4b,,,,,53.5544,9.996,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,Photography,,Illustration,Game Art,,Digital 2D,,,Environmental,Character and Creature Design,,,,Other (please specify),"graphic design, UI",Germany,,5 (full understanding),4,5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"generating art with AI is a useless gimmick that only sounds good in theory, it does not provide enough value to justify the resources spent",Minor impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,Other (please specify),"moving to new social media (bluesky, cara)",,,,,,,,,,,,why or why not what? is there supposed to be some other text here?,Very likely,"I don't want my art being scraped, and while I wouldn't rely solely on the blocking feature, I don't see a reason not to use it",Yes,,,,,,"As far as I'm aware it's a document that defines the rules of what AI/bots/scrapers are allowed to do with the contents of a website. Specifically I've heard about it in relation to reddit, I believe people were upset because of changes made to their robots.txt",No,I have no control over the content,,,,No,,,,I dont know how to do it,,,,,,Other (please specify),I haven't tried so I don't know,friederike.hayen@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
646,2024-11-04 14:14:34,2024-11-04 14:22:28,IP Address,97.115.212.245,100,474,True,2024-11-04 14:22:28,R_3pZ2JYtOOCwJUhn,,,,,45.5645,-122.6447,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),Scientific Illustration for publication,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,carbonmade,"Inexpensive, nice layouts, easy to use",https://tinylongwing.carbonmade.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Derivative and uninspired. Often (but not always) easy to spot based on low resolution images in a similar set of popular styles mined (usually) without permission from artists with a large following. Users show little regard for art and artists and fundamentally misunderstand the purpose of art as a cultural endeavor.,Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"I would have doubts that it would even work, but of course I'd do it. Anything to keep genAI from being able to use my own hard work in their models.",Very likely,See previous response,Yes,,,,,,Text file that has something to do with which bots are allowed to access a website,No,I am not sure,,,,No,,,,I dont know how to do it,Other (please specify),Don't know how but also not sure that I can (social media sites I don't think allow this?),I have trouble finding how to edit the robots.txt,I find it hard to write the robots.txt,I don't know how to use it,Other (please specify),Not sure I even can do this,shichahn@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
647,2024-11-04 14:08:23,2024-11-04 14:25:30,IP Address,70.251.190.84,100,1026,True,2024-11-04 14:25:30,R_5ALeG2IhfGsbITD,,,,,30.4421,-97.6339,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,,,,Illustration,,,,,,,,,,,Other (please specify),Magic Card Paint Overs (alters),United States,,5 (full understanding),3,5 (full understanding),2,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"A program that generates overly rendered, smoothed, and sterilized images. Its clear that the prompting just complies it together based on nebulous weighted values, instead of coming from a place of understanding the artistic process. ",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),embedding a layer of goatse only for the scraper to pick up,"blocking via text file, attempts at redirecting bots, ",,,,,,,,,,,So they don't steal my shit to enrich a techno fad that has way too much of a sociatal impact. ,Likely,You don't compinsate you don't get to use my work. Also broad adoption of this stuff would spell doom for way too many things we use as a sociaty. ,Yes,,,,,,A sort of instruction for scrapers and bots about what they can and can not access on a website,Yes,I have full control over the full content of robots.txt,,Copied from the Internet (e.g. a blog),,Yes,I do not want to contribute to a techno fad that has soo many negative consequences for our society. Also it pisses me off when people steal my stuff,,,,,,,I find it hard to write the robots.txt,,,,jslrstx@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
649,2024-11-04 14:12:56,2024-11-04 14:28:29,IP Address,136.56.72.192,100,933,True,2024-11-04 14:28:30,R_6SuIubPSWJmLHJj,,,,,35.8235,-78.8256,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,,,,,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,"Dreamhost, virtual private server",My website was on a shared hosting service around about 2010 and was getting too much traffic for them to handle. Dreamhost seemed to be the best price for what I needed at the time.,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I hate it. I do not draw in the sort of style that is typically copied by generative AI but on principle I hate that it copies the work of artists without permission or compensation. What it produces seems to be boring and derivative but it's rendered in a way that makes it difficult to tell it's not mate by a person.,Significant impact,Yes,,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"I have my doubts that it would do anything, but at least opting in to such an option is a signal that I don't consent to it.",Very likely,I would love this. Unfortunately I am not technical enough to implement such a thing myself and I think I would have to with my host.,Yes,,,,,,I'm not super well versed on it but I know it's used to signal to web crawler bots how the site is to be scanned. I have experience with scammers finding pages that were supposed to be hidden from crawlers so I believe not all bots will care what robots.txt says,Yes,I have full control over the full content of robots.txt,,Provided by my website hosting platform,,No,,I am concerned it will impact the discoverability of my website online,,I dont know how to do it,,,I have trouble finding how to edit the robots.txt,I find it hard to write the robots.txt,,,,secretcollect@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
651,2024-11-04 14:18:10,2024-11-04 14:29:04,IP Address,104.173.246.77,100,653,True,2024-11-04 14:29:04,R_1vS2XjIpajoGUEN,,,,,34.0308,-118.473,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,Digital 3D,,,,,,,,,United States,,3,2,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,"Ease of use, not having to make my own website from scratch ",,"Somewhat familiar (e.g., understand the basics)",    Never,"I don’t like it - it will be abused by corporations to take money away from artists, and its algorithm(?)/database(?) is based on artists’ works that have been posted online and pulled from without their express permission most of the time. It has the potential to put a lot of artists out of work and discourage people from becoming artists, because how will they compete.",Significant impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Using Glaze to protect my art before I post online,Preventing my websites from being scraped,,,Very likely,,Very likely,,No,Blocks some bots from automatically scraping a website for images ,Very likely,Because any protection is worth using,Unlikely,"Because capitalism incentivizes doing the cheapest and easiest thing to make the most money. Unless it is illegal (and even that may not be enough a deterrent), corporations will try to get around things like this to benefit themselves.",,,,,,,,,,,,,,,,,,,tesscwatson@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 16_2 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/16.2 Mobile/15E148 Safari/604.1"
652,2024-11-04 14:26:21,2024-11-04 14:32:14,IP Address,173.35.42.127,100,352,True,2024-11-04 14:32:15,R_1kd3E6F1Th39y3Q,,,,,45.3042,-66.0766,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,Digital 3D,,Environmental,Character and Creature Design,Comicbook Art,,,,,Canada,,5 (full understanding),5 (full understanding),5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Free service (e.g., free server with AWS)",,Weebly,"Free, easy to use, did not (at the time) advertise AI usage.",https://aspentangle.weebly.com/,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"I think art is a misnomer. It generates images. Art requires human involvement. AI 'art' uses our work, does not compensate us and takes our jobs. ",Severe impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),Blocking any and all AI enthusiasts on every platform. ,I block all AI enthusiasts and do not use services that allow for AI scraping ,,,,,,,,,,Very likely,I do not want my art or data in the planet burning machine.,Very likely,"I do not want my art or data used by them, especially without compensation. ",Yes,,,,,,gives permission for particular pages to be used by webcrawelrs. ,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,tealizard@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
653,2024-11-04 13:33:16,2024-11-04 14:32:23,IP Address,200.81.52.74,100,3547,True,2024-11-04 14:32:24,R_6eXblyW2IlUXJU8,,,,,-8.1124,-35.0046,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),book cover illustration/design,Brazil,,3,4,4,2,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I think it was created as a way to launder data, specifically copyrighted IPs. Sold to companies and studios as a way to cheapen the creative process by reducing the amount of artists on their teams, with the promise of less costs and more profit that would never work on the long run. It was not meant to be integrated with the creative process on a studio, it doesn't have a reliable ecosystem. It is a scheme similar to NFTs in which the sellers hype up their products, promises outlandish future updates and use cases,  instigate FOMO, to attract investment and to sell to studios. 
As for the AI-generated art itself, my general impression is that is already attached to soulless, derivative, low quality products. The general public is already despising any professional work that uses Gen AI because it means cheap low effort content that aims for the masses with no real care for their consumers, it's seen as easy crash-grabs. No matter how polished and shinny they look, they already have a distinctive uncanny-valley look to it, it's horrible at concepting because it can not design, it only mimics already stablished professional works so it's always aimed at ""looking pretty"", it can not do reliable revisions because it doesn't really understand the concepts behind the images, only hashtags and keywords attached those images when they were scraped from the internet + biased developers who decide the weights ( biased aesthethics).",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),asking clients to not share my artwork on their social medias without glaze on high quality images. Asking clients to make use of the robot.txt on their website to warn scrapers to not scrape their sites. Stopped using DeviantArt and Artstation portifolio platforms that are known for being pro genAI. Stopped using digital art softwares that are pro gen AI (that are either scraping our work or activelly using gen AI on their products) like Adobe and Magma online.,,,,,,,,,,,,Protecting our work now is one of the few actions we can take against scraping by genAI companies. Boycotting is another one very powerful and should be done whenever these companies try to exploit us. When companies and studios are against genAI in support of artists and their creative process we should praise them and support them in return while boycotting the ones that are profiting on our backs.,Very likely,"Although it won't fully stop companies or users from scraping the site, there's always a means to circumvent these blocks, it is a measure to reinforce a statement that we do not condone with these practices and will probably benefit in a possible lawsuit in the future.",Yes,,,,,,It informs bots used for scraping to not access said website. ,No,I am not sure,,,,No,,,,,Other (please specify),"I don't have a personal website yet, I only post my art on portifolio platforms and social media, although I have instructed clients that do have personal websites to implement the robots.txt to prevent scrapers from taking the artwork they commissioned from me that are uploaded on their website.",,,,Other (please specify),I do not use because I do not have a personal website.,pehdrigues@hotmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
654,2024-11-04 14:22:34,2024-11-04 14:32:27,IP Address,57.132.170.223,100,593,True,2024-11-04 14:32:28,R_5eOSqF9Mkd4RqIH,,,,,29.5799,-95.6085,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,Game Art,,,,,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,wix,Convenience ,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Threatening, and human art is getting lost in a sea of ai generations. It is even difficult to find reference photography now since so much is (incorrect) ai. It is all very frustrating.",Minor impact,Yes,,,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I simply opt out of scraping on websites where that is an option. I do not know how to go further.,,,,,,,,,,Very likely,"Just in case the scraper respects it, I'll try it.",Very likely,I do not want more of my work scraped.,No,"It sounds like a ""please do not scrape"" sign for robots.",Neutral / Undecided,I do not know how to implement it.,Not likely,Money before morals.,,,,,,,,,,,,,,,,,,,,No,karla,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
656,2024-11-04 14:24:09,2024-11-04 14:37:22,IP Address,83.31.208.112,100,792,True,2024-11-04 14:37:22,R_8Iiq4vfkrYngBwd,,,,,52.2296,21.0067,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,Digital 3D,,,,,,Items Props,,,Other (please specify),Poland,5 (full understanding),5 (full understanding),5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,I have my own server,,,,august.net.pl,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"It is uncanny, overpolished, oversaturated, and very plastic in impression. I absolutely despise it.",Severe impact,Yes,,,,,,Using Glaze to protect my art before I post online,Other (please specify),"Using Nightshade, Drawing less due to severe depression due to the rise of the AI",,,,,,,,,,,Very likely,"While the idea sounds fantastic, and I'd want to use it, I do not think it's possible at all. Because how is it supposed to work? (I'd like to be convinced it works though).",Very likely,If it works and I can afford it? ABSOLUTELY. LET ME STOP THEM,Yes,,,,,,"It tells the website crawlers (from, eg. search engines) if they can access the site or not?",No,I am not sure,,,,No,,,,,Other (please specify),"I don't know how, I had no idea it's an option",,,I don't know how to use it,,,augustanna@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/127.0.0.0 Safari/537.36 OPR/113.0.0.0"
658,2024-11-04 14:11:39,2024-11-04 14:39:03,IP Address,90.174.5.40,100,1644,True,2024-11-04 14:39:04,R_8Q6eLPE1vtkZCeD,,,,,39.5661,2.6487,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,Digital 3D,,Environmental,,,Matte Painting,Items Props,,,Spain,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Well there's a lot to say about the subject, I'll start by saying my feeling are deeply negative in a plethora of ways, first off, this is a technology no one has asked for or had the need to be created in the first place, a MLA trained on the shoulders of all artists before with no compensation and the aim of replacing them, it's definitely impressive from a tech standpoint but at the same time I feel like it threatens culture as we see it, art is in my opinion (which obviously is biased given I am an artist and I live and breathe it) a huge pilar on our culture its not only a highly skilled medium, but also a medium of expression that's deeply personal to each artist, AI generated images pisses over all of that, removing intention and making algorithmically enhanced slop, there's no skill, no value and no one behind it, it's just a skinner box with with an user pulling the lever until they find something ""good enough"" which by the way usually doesn't even look good having this generic ""AI look"" to it, and how does the AI user overcome it? By training the MLA with specific artists works, basically stealing their years of experience to create a shitty knock off. Most of the time the quality of AI is not good enough for professional work, but its got something no one can beat. ""It's free"". So sorry, I just realized this had to be a brief description, but to be fair given this is such a sensitive topic for most artist, it's pretty hard to be brief about it.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,Other (please specify),"I've also moved from platforms which have stated they plan on scraping all their content to train an AI, for example X(formerly Twitter) and Instagram ",,,,,,,,,,,,"Question hasn't loaded, so I'm not sure what's they why or why not question, if it's about using AI, I refuse to, not only it's unethical, not only it leeches off of my peers work. But it makes the whole art making process soulless, I'm an artist because I adore the creative process, I love to paint and to draw. If I wanted my job to mindlessly type away on a computer I would've become an accountant ",Very likely,"I refuse for a company to leech off of my years of work and practice so they can profit at my expense, doing otherwise would be like shooting myself in the foot",Yes,,,,,,As far as I'm concerned it's a mechanism that helps fight against scrapers by blocking bots from compiling data. How they do that is outside of my knowledge ,Yes,I am not sure,,,,Yes,,,,,,,I have trouble finding how to edit the robots.txt,I find it hard to write the robots.txt,I don't know how to use it,,,jesussarcole@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
661,2024-11-04 14:27:34,2024-11-04 14:41:55,IP Address,197.231.150.157,100,861,True,2024-11-04 14:41:56,R_2N8K9tvKdYOH7Xs,,,,,-29.8556,31.0449,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,Anime and Manga Art,Digital 2D,Digital 3D,,Environmental,Character and Creature Design,Comicbook Art,,,Other (please specify),animation,South Africa,,4,3,4,2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,"Art Seller Websites (Artsy, Artrepreneur, ...)",Other (please specify),VGen,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,A lazy excuse for an image collage.,Significant impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"As much as I have been lucky to not have suffered manual art theft, I don't like the idea of my work being used without my knowledge for others' profit while I am struggling to make ends meet.",Very likely,"Though publicly visible, the copy and images on my website are my intellectual property, and I do not want other companies to profit off of it without my knowledge, permission, or without fair compensation towards the source.",No,"Detects call requests from scraping tools and sends some sort of ""ignore"" signal in response, as opposed to the actual content of the website.",Very likely,Anything to protect my IP from theft without limiting my ability to reach my client base.,Not likely,They are already stealing without remorse. No amount of polite slapping on the wrist is going to deter rampant criminality.,,,,,,,,,,,,,,,,,,,jackalwriter@gmail.com,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
662,2024-11-04 14:34:46,2024-11-04 14:42:23,IP Address,104.28.48.217,100,456,True,2024-11-04 14:42:24,R_35IaZM6d7fBVRfP,,,,,33.4475,-112.0866,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,Items Props,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,There was a promo that was nice and I’ve been too lazy to migrate,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,Over hyped for what it is. Not a threat to me personally but built upon theft that has impacted my peers and the environment in general therefore I oppose it’s usage. ,No impact,Yes,,,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I have used no scraping no ai options available to me via my provider ,,,,,,,,,,Very likely,Anything at all to protect my work must be used,Likely,,Yes,,,,,,Asks for ai services not to scrape the site,No,I can click some buttons to switch between a few presets,,,,Yes,,,,,,,,,,,,Growl.art@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 18_0_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/18.0.1 Mobile/15E148 Safari/604.1"
663,2024-11-04 14:33:34,2024-11-04 14:43:05,IP Address,107.122.189.117,100,571,True,2024-11-04 14:43:06,R_5f70vvFwfIxSyjv,,,,,40.7252,-73.944,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,,,,Illustration,,,Digital 2D,,,Environmental,Character and Creature Design,,,,Other (please specify),Animation,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Free service (e.g., free server with AWS)",,Google Site,It understood it from previous work ,,"Somewhat familiar (e.g., understand the basics)",    Never,I find the art itself disconcerting and fundamentally gross to look it. It is the perfect example of the uncanny valley. I also find it’s existence disconcerting ,Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,,,,,,,,,,,,,,Very likely,,Very likely,I don’t want my art taken under any circumstances and want to have grounds to sue if this right is violated ,,,,,,,,,,,,,,,,,,,,,,,,,yleblackburn@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
664,2024-11-04 14:32:28,2024-11-04 14:43:26,IP Address,67.183.5.19,100,657,True,2024-11-04 14:43:26,R_5xXITiu6wpcW4XX,,,,,47.5364,-122.278,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,,,Digital 2D,,,Environmental,Character and Creature Design,Comicbook Art,,,Other (please specify),Embroidery,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Free service (e.g., free server with AWS)",,Wix,At the time it was very recommended as being easy to use and I was moving away from Artstation because of several of their changing practices. However I would like to move away from Wix in the future.,https://kathumanillustrati.wixsite.com/kathumanart,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It's slop. Generative ai just mixes together people's work and styles to create intentionless, bland images filled with errors. I believe it is a waste of time, energy, and does not fit any description of the word art beyond being images (or text in cases of generative stories)",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,I do not in any capacity want my work used as cannon fodder for these programs,Very likely,Because I do not want my work used by them,No,"From that description it sounds like it's a script that prevents many, but not all, scraping bots from taking things from websites",Very likely,Any preventative measure is good,Not likely,Because they're helmed by greed blinded people who have no respect for other's labor,,,,,,,,,,,,,,,,,,,Seaminket@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
666,2024-11-04 14:32:03,2024-11-04 14:46:50,IP Address,136.54.68.91,100,886,True,2024-11-04 14:46:50,R_7QacKSHWJVPXbDd,,,,,35.8235,-78.8256,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,Items Props,,,United States,,4,3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace ,"Know about it, others use it, easy to use ",l-aciel.com ,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Generally tends to be pretty at first glance but more often than not a lot of weird design choices as an image or as a practical design if it were to be passed to a 3d artist to make. Not a lot is particularly memorable. ,Minor impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I just try to glaze or nightshade my work before posting and make sure the resolution of the work being posted is low,,,,,,,,,,Very likely,Because even if they decide to scrape my site there is some record or evidence that they chose to do so in spite of consent being given and that is evidence of lack of due diligence or respect of consent that could potentially be used for later ,Likely,Because if the mechanism is on and yet an AI company decides to scrape regardless it serves as a record of willfully disregarding consent that could be used as potential evidence ,No,A script that can tell bots to ignore a site ,Likely,If it works as a deterrent its useful ,Unlikely,Because if it stops them from crawling and theyre not getting enough data what is to stop bad actors from finding a work around,,,,,,,,,,,,,,,,,,,Jseika.seto@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 18_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/18.1 Mobile/15E148 Safari/604.1"
667,2024-11-04 14:39:38,2024-11-04 14:52:21,IP Address,31.164.124.88,100,762,True,2024-11-04 14:52:22,R_8wgbowl9RgtFalb,,,,,46.7669,6.6334,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,,Game Art,,,Digital 3D,,,Character and Creature Design,,,Items Props,,,Other (please specify),Switzerland,4,2,2,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,The concept is interesting but the actual utilisation is awful.,Minor impact,No,,,,,,,,,,No,,,,,,,,,,As a 3d artist I have never posted my 3d model online beacause I can juste post picture of it.,Very likely,Because I am against using my work without asking first.,No,"It's great that something like this exist even if like describe, if they don't care, they don't care.",Very likely,I have no website to use it but if I had one I would gladly use it.,Not likely,They have proven that all they are interested in is maximum profit and no human decency so a polite message will not stopped them.,,,,,,,,,,,,,,,,,,,,No,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
668,2024-11-04 14:45:42,2024-11-04 14:53:37,IP Address,143.198.7.199,100,475,True,2024-11-04 14:53:38,R_1lFyL6AcrsoSacb,,,,,40.8364,-74.1403,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Carrd,"Affordable, easy to set up, uses a format many people are familiar with. Wordpress is what I used before but it became too expensive for little payoff. I had terrible experiences with Squarespace.",,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,AI art is soulless slop that is used by people who like to get easy results without putting in any effort into learning their craft. Generative AI is an unethical tool that is constantly misused by groups who undervalue the importance of artists in their communities.,Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,,,,,,,,,,,,,,Very likely,"If I could entirely opt out from AI scraping for all of eternity on all of the internet, I would.",Very likely,,Yes,,,,,,It is a file that tells crawlers where they can access on your site,No,Other (please specify),I cannot locate this on my site management dashboard.,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,,,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
672,2024-11-04 14:54:25,2024-11-04 15:00:56,IP Address,79.169.96.170,100,390,True,2024-11-04 15:00:57,R_8sTEVUAB5cpu5l0,,,,,38.52,-8.8859,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Other (please specify),Portugal,3,1 (no understanding),3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,Visual spam. Fake-looking. Eerie. Uncanny. ,Significant impact,No,,,,,,,,,,Yes,,,,,Using Glaze to protect my art before I post online,,,,,To protect my visual brand,Very likely,To protect my original concepts and visual brand (aka original character designs and artstyle),No,"Prevent bots from accessing certain website sections, like galleries",Likely,To prevent my artwork from being used to train AI,Neutral / Undecided,Profit and loop-holes,,,,,,,,,,,,,,,,,,,,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
673,2024-11-04 14:40:01,2024-11-04 15:03:51,IP Address,174.195.198.15,100,1430,True,2024-11-04 15:03:52,R_13gv7pntW1CpcGS,,,,,33.7854,-117.7948,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),Science Communication/Sci Art,United States,,5 (full understanding),4,5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,Other (please specify),"General Sales Websites: Etsy, Blogs like Tumblr","Paid service (e.g., Squarespace with a customer domain)",,Weebly/Square/Squareup ,"Used initially as my undergrad website, it's free and low cost to maintain if I want to drop the host's name. I liked the service before it was bought by Square, but as it is now owned by square and I use Square for sales, it's just convenient and not worth moving.",ambrizart.weebly.com  &  ScribblesArtCollective.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"In a vacuum; I think it's interesting and even impressive. While I wouldn't consider anything it can generate to be art, I do think the technology and the abilities of large language models in general is incredible. Maybe just by the sheer volume of input.

However, without the vacuum... I have an incredibly negative impression. It absolutely devalues the labor of artists, writers, copy editors, and other fields that require creative and critical thinking. The energy use alone is horrifying, especially given how much of it is just useless.

And, there's job loss to consider. Spot illustrations are the bread and butter of so many artists, and anecdotally, I am inundated with ai generated images for posters, advertisements, illustrations, and concept work. The images themselves, often, are not even particularly good, good here meaning from an academic analysis of a piece of art (composition, anatomy, content, story) but for the general populous, they seem good enough, but also disposable. Content for quick consumption that can be easily scrolled past.",Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),zero tolerance policy in my contracts.,,,,,,,,,,,Very likely,"While I don't necessarily trust it will do anything. If given the option to have a voice, I believe it's important to exercise the option. If I don't voice my opposition I feel like it becomes a tacit endorsement. When, inevitably, I have to make a complaint, I want a paper trail, or evidence rather, that I have tried to protect my work and specifically opposed my work being scraped.",Very likely,Any tool that helps give me an edge or offers some protection should be considered.,No,Stops or discourages some scrapers from downloading images from personal websites. Keeps some images from appearing in search engines.,Likely,"I am of mixed opinion. I would be likely to use it on my personal website as most traffic comes from direct links or directly from me via business cards anyway. However, I do worry that search engines are still important for getting new eyes on my work and finding new leads for work.",Neutral / Undecided,"Historically since it's introduction, pushback from artists and environmentalists have not dissuaded the use. I ultimately do not believe AI companies respect anything.",,,,,,,,,,,,,,,,,,,ambrizcarter@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
675,2024-11-04 15:00:13,2024-11-04 15:09:39,IP Address,104.28.48.217,100,565,True,2024-11-04 15:09:39,R_50xCGKWVeFFHXAR,,,,,33.4475,-112.0866,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,Traditional Painting and Drawing,Photography,,Illustration,,,Digital 2D,,,,,,,,,,United States,,5 (full understanding),4,4,2,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Dreamhost,Decent rate for shared hosting.,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"In general I see it as wasteful. Wasteful of energy, wasteful of time. Both the creator and the viewer’s time. I also view it as a product rather than art with feeling behind it. ",Significant impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I use a wordpress plugin that creates a robot.txt to discourage scraping. I have also used both Goaze and Nightshade.,,,,,,,,,,Very likely,,Very likely,,Yes,,,,,,It is a set of instructions that tells requests coming from. specific resources not to enter.,No,I have full control over the full content of robots.txt,,Other (please specify),"If you mean how was it populated- via Wordpress, SEO, and an anti AI plugin. ",Yes,Because I would rather be credited and compensated for the parts of my work that are out in the world. ,,,,,,,,,,,audreycsargent@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 18_0_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/18.0.1 Mobile/15E148 Safari/604.1"
676,2024-11-04 14:11:09,2024-11-04 15:12:12,IP Address,177.242.51.116,100,3663,True,2024-11-04 15:12:12,R_7TYIiNerKql3jfR,,,,,19.2013,-98.4701,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,Illustration,,,,,,,,,,,,,Mexico,,5 (full understanding),3,4,2,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,hostinger,"is cheap, easy and uptime reliable",www.vikthorflores.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I don´t like any of it really, from its foundation roots (scraping work without consent or opt in), to the artistic aspect of it, they lack a sense of design in general. AI images are easily recognizable most of the time noticing that they are harder to spot when they are directly copying a specific artist or look.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,Preventing my websites from being scraped,,,,using robots.txt I know scrapers can ignore it tho ,,,,,,,,,,Very likely,,Very likely,because would make it easier to set up ,Yes,,,,,,"its a file that tell internet crawling bots that the owner of the site don´t want the site or certain parts of it  to be crawled or indexed on internet it can affect the reach of your site, if you configure it to disallow all crawlers tho, also it can be ignored since its just a consulting tool.",No,I have no control over the content,,,,Yes,I use robots.txt cuz at least is a way to prevent some scraping but as we know AI companies are not really asking for the content they just taking it and robots.txt depends on bots cooperation and nothing guarantee that their bots do it.,,,,,,,,,Other (please specify),so many bots and if you block all your site won´t have any reach on search engines,vikthorflores@hotmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
680,2024-11-04 15:02:27,2024-11-04 15:33:32,IP Address,73.218.20.19,100,1865,True,2024-11-04 15:33:33,R_3KoAiFr89edYYSt,,,,,42.2518,-71.0805,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,,,,,,United States,,4,5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,I noticed my artist friends also using Squarespace and it's fairly easy to setup.,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"I see AI-generated art as thievery, laziness, and anti-human. If I see a brand or business using AI-generated art, I immediately think that they're suspicious and so cheap that they couldn't hire a real person to work on their project.",Moderate impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"Squarespace has an option to block known AI crawlers. I understand that this isn't foolproof, as Google also uses crawlers for search results.",,,,,,,,,,Very likely,"I absolutely do not want AI companies to scrape my website given the choice, as I never consented to being scraped in the first place.",Very likely,"If they could block the scraping entirely, that would be another level of reassurance.",No,"I'm only familiar with the term after recently reading Squarespace's explanation of blocking AI web crawlers, in that it sets a flag that tells web crawlers to skip that website or page. I believe DeviantArt can also flag individual work as ""noAI"", in what I think works in a similar way.",Likely,"I think it's important to formally declare that companies are not allowed to use my work, if the system works correctly and companies actually abide by the rules.",Not likely,"AI companies seem incredibly disingenuous about how they conduct their business and how they obtain material for their generations. We've already seen how AI plagarizes (still frames from movies, artworks lining up nearly 1 to 1) and the way DeviantArt took advantage of their own userbase, scraping all artwork for DreamUp (their built in Stable Diffusion AI generator) before backpedaling with the ""noai"" tag, which puts the onus on creators to manually opt out of AI scraping.",,,,,,,,,,,,,,,,,,,shien.rw@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
681,2024-11-04 15:25:00,2024-11-04 15:33:45,IP Address,37.60.75.172,100,525,True,2024-11-04 15:33:46,R_2YHHNduWR6pAI81,,,,,52.9875,-2.1803,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,Traditional Painting and Drawing,Photography,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,,,,United Kingdom,,5 (full understanding),4,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Adobe Portfolio,It came with Creative Cloud so I didn't want to pay for a website on top of my CC subscription,Kharsyuk.art,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I think it's very soulless. As a concept artist you can tell the AI doesn't think about creating new designs, it just chews and spits out what it's it's seen",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,I havent given AI companies permission to use my work,No,I assume a .txt file you drop somewhere in the websites code that gives instruction to the AI to leave,Very likely,If it helps fight against AI scrapers then absolutely,Unlikely,"We've witnessed how shady AI companies can be, they dont care for legalities so who's to say they'll figure out a way to fight robots.txt",,,,,,,,,,,,,,,,,,,Akharsyuk05@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) SamsungBrowser/26.0 Chrome/122.0.0.0 Mobile Safari/537.36"
688,2024-11-04 15:46:53,2024-11-04 15:56:23,IP Address,188.95.65.186,100,570,True,2024-11-04 15:56:24,R_2D7HK90wCpHMjcl,,,,,50.0971,8.5952,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,Environmental,Character and Creature Design,,,Items Props,,,Russia,,5 (full understanding),4,5 (full understanding),3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Cheap, inaccurate, average, oily?, repulsive ",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I am a radical leftist,Very likely,,No,Asks a basic crawler not to scrape,Not likely at all,i dont have a personal website,Not likely,"people that scrape do not have morals, if there aren't any consequences, they'll just do whatever ",,,,,,,,,,,,,,,,,,,,No,karla,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
689,2024-11-04 15:14:42,2024-11-04 15:56:59,IP Address,104.33.228.21,100,2537,True,2024-11-04 15:56:59,R_3LCDLzCuWBPPxVn,,,,,34.1649,-119.172,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),Storyboarding and Animation,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,I use the free Wix website builder but pay for a domain hosted through Google Domain.,Wix is easy to use and set up the website in general. I trust google to host my domain because I believe there would be less technical issues with them. ,https://jacobsaucedoart.wixsite.com/jacobsaucedoart,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"When it was first becoming more prevalent in 2022, it was impressive to think the prompts were instructing a software to come up with what it ""thinks"" is the closest interpretation of the words were. After learning that the images are created by collaging stolen work, it became far less impressive and down-right disappointing. I believe art is created through purpose and meaning, and from what I have seen, AI imagery lacks any direction without an actual artist cleaning it up after it is generated. At that point you might as well just trust the artist to create whatever your prompt is in the first place.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"I do not want my work stolen and used in bad faith. If plagiarism is wrong when a person does it, why should it be okay when an AI company does it?",Very likely,"Same answer as before, I do not want my work stolen and used in bad faith.",No,It sounds like it protects websites from unwanted access by AI scraping tools.,Very likely,It sounds like a good way to protect my work from AI scraping.,Likely,Hopefully it will protect a majority of artists because there is precedence for successful anti-AI tools but I think the most popular artists might need more protection because those running the AI companies seem to personally target them in their prompt tags and even follow them on social media. They may become aware of Robots.txt and seek to subvert it if they see a target employing it.,,,,,,,,,,,,,,,,,,,jacobsaucedoart@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
690,2024-11-04 14:09:03,2024-11-04 15:59:17,IP Address,184.52.12.198,100,6614,True,2024-11-04 15:59:18,R_1Pps7vVGBfgNuy5,,,,,33.5226,-86.8033,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,Concept Art,,,Abstract,Illustration,,,Digital 2D,Digital 3D,,,,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,They allow me to edit the robots.txt file for the site.,https://www.artbypatriel.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I believe AI-generated images are the result of plagiarism on a previously unimaginable scale.,Minor impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I've set my robots.txt file up to block bots.,,,,,,,,,,Very likely,I don't want my art to be used as data for any image generator.,Very likely,I don't want my art to be used as data for any image generator.,Yes,,,,,,It provides instructions for crawler bots.,Yes,Other (please specify),I can on my own website. I have no control over social media.,,,Yes,I don't want my art to be included as training data for any image generator.,,,,,,,,,,,patrielm@protonmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
691,2024-11-04 15:41:33,2024-11-04 16:01:41,IP Address,187.190.151.115,100,1207,True,2024-11-04 16:01:42,R_7e9drMkyohRJL4l,,,,,16.7387,-93.1414,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,Anime and Manga Art,,,,,Character and Creature Design,Comicbook Art,,,,,Mexico,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,Other (please specify),Discord servers,"Paid service (e.g., Squarespace with a customer domain)",,Menix S.A. de C.V.,It's a local provider with very accessible prices and good support.,https://yokoshima.com.mx,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,"At first, I was impressed by the technology, but later I became disappointed, mainly because people saw it as a way to ""make art"" for free, bypassing the learning process of becoming an artist and even profiting from it. Right now, my impression isn't bad of the technology itself, as I see it can be helpful as a tool in some cases. However, when it's abused by immoral people, it becomes a threat to many whose livelihoods depend on it, like mine. It's becoming harder to find work these days, especially when companies can just write a short prompt and get what they need quickly. This situation is detrimental to everyone involved in creating real art.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"IP blocking using Wordpress plugin, but might have to update with better technology soon.",,,,,,,,,,Very likely,It would certainly help a lot of people that are experts or are unaware of this practice,Very likely,Would make it easier for a lot of us,No,I will stop ai bots from entering and scraping certain pages of my website,Very likely,It's another way to protect my work,Unlikely,Because all they want is to profit from other people's data for free,,,,,,,,,,,,,,,,,,,larayokoshima@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
692,2024-11-04 15:42:28,2024-11-04 16:03:54,IP Address,180.248.26.46,100,1285,True,2024-11-04 16:03:55,R_4EEDI0sJJshVX7u,,,,,-7.9826,112.6308,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,,,,,,Other (please specify),Indonesia,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"I don't understand the general appeal honestly. I mean, even on ethical perspective, if I collect my own dataset and build my own model to generate art or photography, would be so tiring and time consuming. I better use that time on having fun making my own art.",Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,Other (please specify),Educate my people on AI gen risks and how to fight them with Nighsthade and Glaze,,,,,,,,,,,,"I'm not deleting my art because they would likely have been scraped anyway. And fighting technology using technology is I think an even battle, so that's it.",Very likely,Because that's mean we have choice to protect ourself to these predatory technology and I will really excited if there's a mechanism like this.,Yes,,,,,,Search engine crawler,No,I have no control over the content,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,ranatauayusaja@gmail.com,Yes,karla,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
693,2024-11-04 16:03:16,2024-11-04 16:13:43,IP Address,108.14.255.176,100,626,True,2024-11-04 16:13:43,R_3Vedym3dYl6bDNA,,,,,40.7671,-73.4723,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,,,Illustration,Game Art,,Digital 2D,,,Environmental,Character and Creature Design,Comicbook Art,,Items Props,,,United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Weebly,At the time it was fairly affordable. It was about $60 per year but webhosting fees have gone up since then.,https://www.salehachowdhury.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I think it's unethical. I think it's not good that datasets use so much art without artist's permission. I don't get satisfaction from creating it the few times I tried. I think that it does a poor job of making the art I want to make. It seems akin to gambling in that people will produce so much artwork trying to get just the right one. The artwork created by it is also generally pretty boring. A lot of it has that smooth and uncanny sheen which I find unsettling. ,Moderate impact,Yes,,,,,Preventing my websites from being scraped,,,,I edit my robots.txt file to block ai scrapers.,,,,,,,,,,Very likely,I don't want my work included in datasets for AI.,Very likely,I don't want my artwork included in datasets for AI.,Yes,,,,,,It sets permissions for web crawlers. It can allow or disallow bots.,No,Other (please specify),I cannot control them on any websites other than my own which is hosted on a service.,,,Yes,,,,,,,,,,Other (please specify),Some webhosts don't allow me to edit my robots.txt file.,salchow12@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
694,2024-11-04 16:06:22,2024-11-04 16:23:06,IP Address,170.254.59.233,100,1003,True,2024-11-04 16:23:06,R_1gpLegud5KXggO5,,,,,-8.1524,-35.2965,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,,,,,,Character and Creature Design,Comicbook Art,,,,,Brazil,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,Price and options avaiable.,https://www.teleniaalbuquerque.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Attempt to cut the workers from the equation. But for now mostly a marketing ploy to gain easy money through stealing the work of others.,Minor impact,Yes,,,,,,,Other (please specify),"Choosing what I post where, would Glaze them but my set up doesn't allow it for now.",,,,,,,,,,,Neutral / Undecided,Don't think it makes any difference for companies that are completely based on stealing.,Very likely,Mostly to not make scrapers job any easier.,No,Signal to scrapers that you don't allow their entrance.,Neutral / Undecided,"If it doesn't directly stop scrapers entrance I'm not sure it's any different from posting a note that you don't allow your work to be stolen, what does it matter to thieves?",Not likely,Because they're thieves.,,,,,,,,,,,,,,,,,,,telenia.alb@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
695,2024-11-04 15:44:13,2024-11-04 16:29:03,IP Address,162.84.209.76,100,2690,True,2024-11-04 16:29:04,R_5HiRmK6vLzmlgV1,,,,,40.665,-73.9523,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,,,,,,Comicbook Art,,,,,United States,,4,3,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",, Neocities,"Cheaper than my previous host Squarespace, and I like the idea that I can design my own site from scratch",http://batsabatsabatsa.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It’s venture capitalist grift,Severe impact,No,,,,,,,,,,Yes,,,,,Using Glaze to protect my art before I post online,Preventing my websites from being scraped,,,Very likely,,Very likely,,No,Places text on your website telling ai scrapers not to,Neutral / Undecided,,Not likely,,,,,,,,,,,,,,,,,,,,priyahuq@gmail.com,Yes,karla,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/13.1 Safari/605.1.15"
698,2024-11-04 17:02:59,2024-11-04 17:10:05,IP Address,98.11.197.211,100,426,True,2024-11-04 17:10:06,R_7ThU8ExtvyqJXuF,,,,,43.114,-77.5689,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,,,,Illustration,,,Digital 2D,,,,,,,,Other (please specify),Merchandise design and vector work,United States,,3,3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I'm with a lot of artists, I think it's plagiarism that has the potential to take concept/design jobs. It's dishonest to consumers. 

The biggest concern, for me, is that AI-created artwork, prints, and printed merchandise overwhelm small artists on physical sales platforms like Redbubble, Etsy, etc. AI-using sellers flood sales algorithms, and take up a large amount of ""entry level"" gift sales. They make enough money thru sales for these sites that, generally, the sites don't actually care. It's made selling merchandise, and getting actual customer support, on Etsy specifically a nightmare.",Significant impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,,Other (please specify),Removing my work from Etsy,Lower resolution versions of my art + photos of products. Heavy watermarks and glazing on preview artwork.,,,,,,,,,,,"I don't know if it'll 100% stop scraping, but I can try.",Very likely,"I think AI art, when it's being sold as a physical print/product, is directly stealing sales from the original artist.",No,Blocks some bots who look for art galleries/pages to scrape when creating AI art,Likely,It sounds like a good tool with very little drawback for artists.,Unlikely,"Most AI companies don't really consider ethics or artist wishes, historically. While I'd love robots.txt to work, I'm not sure it will.",,,,,,,,,,,,,,,,,,,kmf.inquiry@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
701,2024-11-04 17:06:25,2024-11-04 17:24:22,IP Address,96.38.116.208,100,1077,True,2024-11-04 17:24:23,R_1mlADqwUuCFo2Xf,,,,,35.887,-84.1675,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,,,,Digital 2D,Digital 3D,,,Character and Creature Design,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,GoDaddy,"My family uses GoDaddy for their websites, so it was what I was already most familiar with.",https://openmyeyes.info/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"AI generated images have an uncanny, smooth, plastic feel to them. They tend to have compositions that are bland and safe, with the main focus of the image usually being centered. Always derivative. Even as generative tech improves, the images have a vaguely unsettling quality to them that jumps out to me before I can even identify it as AI.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"Since my site is my main portfolio, I don't want it to be scraped.",Very likely,Don't want my portfolio scraped as it will technically enable others to profit off of the work that I was paid for.,No,"Thanks to the explanation in the previous slide, I have learned that robots.txt prevents web crawlers from scraping user data from specified parts of a site. Very handy!",Very likely,Any method of protecting my work against web crawlers is worth trying at least once.,Not likely,Image generation is an industry built on theft and circumventing the law. They have already disregarded tens of thousands of peoples' wishes (like in the case of US-based Instagram users not being able to opt out of AI scraping even if they wanted to)so I doubt they will respect a .txt file.,,,,,,,,,,,,,,,,,,,lizapochta@yahoo.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
702,2024-10-29 21:31:42,2024-11-04 17:35:12,IP Address,67.193.159.57,100,507810,True,2024-11-04 17:35:14,R_5P5UrBAduH49Q8K,,,,,44.2454,-76.5813,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,Game Art,,,,,,,,,,,,Canada,,5 (full understanding),4,4,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Hostmonster,Affordable I think?  I've been using them since the mid 2000s,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Insanely impressive on a technical level, but as well as the personal, economic, and environmental concerns, I have serious philosophical issues with 'content' vs work with intention.  I'm enough of a nerd to think it's absolutely wild that computers can do that, but I will never be okay with it.",Severe impact,Yes,,,,,,,Other (please specify),More hesitant to provide visual descriptions/alttext,,,,,,,,,,,Very likely,"I will if I know that it's there and someone reminds me (I've got ADHD, I forget stuff)",Very likely,"Same as before, I need to know it's there",Yes,,,,,,Provides data about what can/can't be scraped by search engines I think?  I'm aware that it's there but I've never felt the need to modify it from the default in teh past,No,I have full control over the full content of robots.txt,,Provided by my website hosting platform,,No,,,,,Other (please specify),"I didn't know it was possible, so thanks?  I will now.",,,,,,,No,tiana,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/127.0.0.0 Safari/537.36 OPR/113.0.0.0"
703,2024-11-04 17:33:47,2024-11-04 17:38:11,IP Address,79.193.46.188,100,263,True,2024-11-04 17:38:12,R_2IIEjkdc7RqMX9T,,,,,52.4982,13.4755,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,Digital 3D,,,Character and Creature Design,,,Items Props,Other (please specify),Linoleum printing,Germany,,5 (full understanding),5 (full understanding),5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It mushes together data from art it scrapes from the Internet and turns it into a hodgepodge of stolen art tidbits. ,Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),Using Nightshade to protect my art as well.,,,,,,,,,,,,I know I can't do a whole lot to prevent my work from being used but I don't want to make it easier.,Very likely,Every little bit I can do to prevent it makes me feel more secure.,Yes,,,,,,It tells web crawlers what they can access,Yes,I can click some buttons to switch between a few presets,,,,Yes,"Every little bit helps. I want to feel empowered, not helpless.",,,,,,,,,,,noll.griffin@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
706,2024-11-04 17:42:50,2024-11-04 17:48:11,IP Address,162.211.34.209,100,320,True,2024-11-04 17:48:11,R_1l6RBXKjOI6yYGe,,,,,40.4798,-88.9922,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),4,4,3,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Free service (e.g., free server with AWS)",,weebly or carrd,free and widely used,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"i would rather choke on my own vomit and die than encourage people to use AI for art or writing. pick up a pencil, you lazy bastards.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"block AI bots, clearly watermark my art and pieces, openly discourage use of AI and shit talk anyone who admits to using it for being a lazy boomer who cant be assed to actually try",,,,,,,,,,Likely,wouldn't want to use site to begin with but i dont have many options as a nsfw artist because everyone and their mom hates us for no reason but consumes the content anyway,Very likely,stop fucking stealing you lazy bastards,Yes,,,,,,,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,exbrandes@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
708,2024-11-04 14:07:54,2024-11-04 17:50:14,IP Address,24.113.250.115,100,13339,True,2024-11-04 17:50:14,R_7r08bMbps4wzxxD,,,,,47.4758,-122.6422,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,Game Art,,Digital 2D,,,,,Comicbook Art,,,Other (please specify),Graphic design,United States,,2,4,4,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,Other (please specify),"Redbubble, Etsy, Patreon",I have my own server,,,,https://mhudson-illustration.com/,"Somewhat familiar (e.g., understand the basics)",    Never,"Terrible. When it first came out, a client asked me to use it. I was open-minded at first so I tried it out and the first time the client instructed me to put another artist's name into a prompt, a chill went down my spine. I knew immediately that this crossed an ethical line. I broke off my relationship with that client (surprise, surprise, they never paid me either!) and I haven't used it at all since. I've used the ""haveibeentrained"" website and I've found dozens of pieces of my art in their dataset. I cried when I discovered that. I have a passionate, visceral hatred of AI-generated ""art"" and the people who are profiteering off of it.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"That would be amazing! The entire ethos so far has been to provide us with no options and no protection. Of course, then there'd be the question of whether or not they'd abide by my request not to be scraped, but I'll take my battles one at a time.",Very likely,That would be amazing! So far the ethos has been that there's nothing we can do to stop them from taking whatever they want. ,Yes,,,,,,It tells bots not to scrape your website. I've heard about it but not quite sure how to implement it into my wordpress site myself. My spouse is a software developer and I usually rely on his help with this sort of thing (but that depends on him not being too busy or forgetting!),No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,mhudson.illustration@yahoo.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
711,2024-11-04 17:48:59,2024-11-04 18:00:16,IP Address,174.194.103.208,100,676,True,2024-11-04 18:00:17,R_5hZmzjrTkgMt1uG,,,,,42.951,-87.9437,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,Items Props,,,United States,,5 (full understanding),4,4,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It often imitates the same general smooth, highly rendered style. Close examination typically reveals mistakes in lighting, perspective, and anatomy that a human artist working at the same apparent skill level wouldn't make. It's disappointing to encounter.",Moderate impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Using Glaze to protect my art before I post online,,,,,I object to my hard work being used by people who don't value art. ,Very likely,,Yes,,,,,,I believe it's a script that can be embedded in a website's code to at least try to prevent web scrapers from collecting data.,No,I can click some buttons to switch between a few presets,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,artisticthingem@gmail.com,No,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
712,2024-11-04 17:44:25,2024-11-04 18:01:32,IP Address,138.94.127.11,100,1026,True,2024-11-04 18:01:32,R_3MqD2ogGjfey8Ip,,,,,-23.1023,-45.922,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,,,,,,,Brazil,,5 (full understanding),3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,Tumblr,Its free.,,"Somewhat familiar (e.g., understand the basics)",    Never,"First of all, it's not art.
It's just replicating art stolen from real people.
IT'S THEFT.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"I switched to cara.app platform which has scrap protection, and blocking bots.",,,,,,,,,,Very likely,"It is an additional protection, and legally it can be important.",Very likely,It is an additional protection.,No,It is most likely a file that prohibits site overloading and prevents crawlers and scrapers from working on your site.,Very likely,,Unlikely,"Because it is probably something that already has ways of being circumvented and companies like that have no ethics. If they did, they wouldn't be stealing art from artists",,,,,,,,,,,,,,,,,,,fannyseneart@gmail.com,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
713,2024-11-04 17:55:28,2024-11-04 18:06:54,IP Address,104.13.246.107,100,686,True,2024-11-04 18:06:55,R_7NDsWAGSCNJANkA,,,,,32.9379,-96.8384,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,Character and Creature Design,,,,Other (please specify),Video Editing,United States,,5 (full understanding),4,5 (full understanding),2,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I am ver against the idea of using AI to make art as it is antithetical to the creation process and poses detriments to the environment and truth. ,Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,,,,,,,,,,,,,,,,In the case of Twitter I don’t want my art to be forcefully used for AI generation without consent so I have started posting less. ,Very likely,I belive it is my right to protect not only my posts but also my data from being scraped by any computer to be used against my will or understanding. ,No,Robots.txt places an extra level of security to content being scraped ,Likely,If there is a free easy way to do so it would be nice to use! ,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,svsawyers@yahoo.com,No,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
716,2024-11-04 18:04:16,2024-11-04 18:19:19,IP Address,186.152.102.161,100,903,True,2024-11-04 18:19:20,R_3fvIKyVj0zG6ZG8,,,,,-34.9309,-57.9417,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,Other (please specify),Argentina,4,3,1 (no understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Drawfolio,It's easy to understand and in spanish,,"Somewhat familiar (e.g., understand the basics)",    Never,"I just avoid it, it is disgusting to me. And I don't have a good feeling of the future with robots roaming around us and maybe becoming aware. ",Moderate impact,Yes,,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,Because I don't want a big company to proffit by mixing and matching parts of my art.,No,Politely declare artists intention of preserving their art.,Very likely,Because I want to avoid AI as much as I can,Neutral / Undecided,They always find a legal vacuum,,,,,,,,,,,,,,,,,,,tebyn_ejb@hotmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
718,2024-11-04 18:20:52,2024-11-04 18:27:23,IP Address,162.83.178.98,100,390,True,2024-11-04 18:27:23,R_7LsPOhTbMxWg4x3,,,,,40.6877,-73.9267,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,4,4,4,2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Shopify,It has the option to sell merchandise,santiofalltrades.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It's ugly, immoral and very problematic for the future of society. It should not exist or be legal",Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,,No,restricts access to a website for bots and automated processes ,Likely,,Unlikely,,,,,,,,,,,,,,,,,,,,contact@santiofalltrades.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
719,2024-11-04 18:10:17,2024-11-04 18:29:00,IP Address,191.118.51.114,100,1122,True,2024-11-04 18:29:00,R_5ixtFitRqB7NIeR,,,,,-36.8335,-73.0487,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,Character and Creature Design,Comicbook Art,,,,,Other (please specify),Chile,4,2,1 (no understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",Other (please specify),Ko-fi and discord,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Honestly, it's unsettling. It always feels like there's something off about them. Besides the obvious anatomical and lighting mistakes, there's always something else that needs to be corrected. It's like one of those illustrations that’s supposed to get 'worse' the more you look at it, but instead of cleverly playing with composition and how the human brain fills in details, it leaves you with an unsettling feeling.",Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),moving my online presence to places were they have ai protection,,,,,,,,,,,,I'm sorry I dont understand what is this question about. If it is why to protect my art-work the awnser its simple. I dont want to make it easer to some corporation to steal my art. ,Very likely,That's the main reason why I decided to move to other websides in the first place,No,Gives like a signal. Like a stop sign to make it clear to certain learning machines that their not supposed to access certain websites. ,Very likely,even if its not a 100% fool proof way to stop them. Any sort of help is welcome. ,Neutral / Undecided,"I'm not sure, I dont belive I have enough information to give a certain answer to this topic",,,,,,,,,,,,,,,,,,,periwinklenoelia@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
720,2024-11-04 18:36:07,2024-11-04 18:42:11,IP Address,104.28.86.75,100,363,True,2024-11-04 18:42:12,R_2WYYTWH20N9LG4f,,,,,53.7945,-1.5524,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,Digital 3D,,,,,,,,,United Kingdom,,5 (full understanding),4,5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wordpress,Easy to use. Good reputation.,thisnorthernboy.blog,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Plagiarising, copyright-infringing, job-stealing, soulless, tech-bros bullshit.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,,,,,,,,,,,,,,Very likely,,Very likely,,Yes,,,,,,Indicates which part of a website can be crawled for internet searches etc,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,rob@thisnorthernboy.co.uk,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 18_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/18.1 Mobile/15E148 Safari/604.1"
721,2024-11-04 18:33:24,2024-11-04 18:42:12,IP Address,190.237.126.160,100,527,True,2024-11-04 18:42:12,R_6Qgyvvt76or3m1T,,,,,-11.85,-76.45,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,Illustration,,Anime and Manga Art,,,,,,,,,,,Other (please specify),Peru,3,2,1 (no understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,Other (please specify),adobe portfolio,,,https://gajirart.myportfolio.com/,"Somewhat familiar (e.g., understand the basics)",    Never,"I think is morally gray since it creates stuff based on other people art, it can be used as a tool for personal stuff or for people who don't know about art in detail like someone who need an image for their music album",Minor impact,No,,,,,,,,,,No,,,,,,,,,Likely,I don't want my content being used as AI ,Very likely,Same answer,No,"Looks interesting, defenitly gonna check it out, didn't know there was already something preventing bots from gathering information",Very likely,I think it would be good to protect my work,Neutral / Undecided,I'm not really sure how that works?,,,,,,,,,,,,,,,,,,,gabrielachmo@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
722,2024-11-04 18:34:45,2024-11-04 18:43:50,IP Address,82.30.63.180,100,545,True,2024-11-04 18:43:51,R_2WJ40tN8cuV44P1,,,,,53.8318,-1.5358,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United Kingdom,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,Other (please specify),"Cara, Tapas","Paid service (e.g., Squarespace with a customer domain)",,KnownHost,"affordable, did what I wanted",http://LadiesoftheKnightComic.com,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"it's a good trick. A few years ago I had seen it used by some artists I knew who would feed in their own drawings, such as machine parts, and generate mechanical wings or such, all consentual because it was their own AI, like with using an ipad or whatever it was just another tool for the artists to be able to create. However since the use of LLMs most of which scraped without consent I've seen a lot of disrespect to myself and other creatives and the use of AI art to boost the ego of people who don't have the guts or the desire to really spend the years doing what we do.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),left specific platforms who are openly allowing work to be scraped. ,,,,,,,,,,,Very likely,"not sure I'd trust it tho. I feel it's a little flag to go ""please don't take my stuff"" but would have no actual impact. ",Very likely,if they could completely block it I would yeet them out in a heartbeat. ,No,"says ""bots do not come here""",Neutral / Undecided,if the companies can ignore it why would they respect it considering what they already do,Not likely,they don't respect copyrights anyway so why respect a program asking pretty please to not come here?,,,,,,,,,,,,,,,,,,,marchbank.f@googlemail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
723,2024-11-04 18:21:03,2024-11-04 18:45:32,IP Address,174.198.1.142,100,1468,True,2024-11-04 18:45:32,R_31jb725iXzzFGg0,,,,,39.9544,-75.1657,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,Concept Art,Traditional Painting and Drawing,Photography,,Illustration,,,Digital 2D,Digital 3D,,,,,,,Other (please specify),,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,,,,,Other (please specify),Cara,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,My general impression of A.I is that while it is impressive and has the potential to be very useful for things like writing/assignments and even research it's Cons outweigh it's Pro's. To be more specific depending on who programs or what it's used for it has demonstrated the capacity to contain biases and create misinformation in addition to stealing others work especially when it's used to create images or write essays. This is a very big problem not only for the present but the future especially in the age of misinformation where a lie can become the truth and facts can be distorted for one's benefit or agenda.,Minor impact,Yes,Reducing the amount of my artwork that I share online,,,Learning about AI art tools and possibly using them to assist my creative work,,,Other (please specify),Copyright ,,,,,,,,,,,,"II have taken these actions because from my understanding alot of these social platforms hide within their user agreements that nothing you do, post or own is private and that they maintain the right to use your work or creative vision without your permission and since im new to sharing my work i am trying my best not to fall victim to such corruption and robbery, this is also the reason why ive halted posting anymore of my work on Instagram and opted for Cara just to see how things go. ",Very likely,"Because it protects my work from those who seek to steal my work or profit from it, even bastardize it for their own pleasure. To me having protection or security is the best thing you can have while sharing your work online especially if your not Law savvy and unfamiliar with copyright laws and usage",Yes,,,,,,"I'm assuming it is referring to bots who usually use the same deadpan and recognizable speech patterns and lingo in their text. I usually see this on platforms such as YouTube or on many forums, these bots usually advertise something or proposition you to do something, often using a odd font or an alarming number of emoji. They also leave the same comments spamming whomever they come across.",No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,DMAROON803@GMAIL.COM,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
726,2024-11-04 18:42:31,2024-11-04 18:55:14,IP Address,186.96.26.201,100,762,True,2024-11-04 18:55:14,R_6MQCQ9wvqF4Jf9h,,,,,20.6381,-103.348,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,Less than 1 year,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,Digital 3D,,,Character and Creature Design,,,,Other (please specify),3D modeling and Character Rigging,Mexico,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Rarely,"It's a very useful tool for getting quick ideas and throwaway pictures. However, the fact people use it to claim ownership of pieces made entirely from trained data (data which was, in the great majority of cases, NOT given with consent), and to cheap out on hiring artists, makes me believe it's a horribly mismanaged and under regulated piece of technology that mostly only hurts the medium.",Moderate impact,Yes,,,,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I dislike my art being stolen and used to build something I do not agree with,Very likely,If the option is offered it would be dumb not to use it.,No,It stops automated bots from scrapping images and data from online websites so long as they aren't told specifically to ignore it.,Very likely,It seems like a pretty quick and reliable way to protect data.,Unlikely,Why would they. They have no incentive or legal binding that would keep them from bypassing it,,,,,,,,,,,,,,,,,,,robertopauloescudero2@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
727,2024-11-04 18:45:18,2024-11-04 18:57:04,IP Address,23.93.205.3,100,706,True,2024-11-04 18:57:05,R_1kA2BaFSVyK5j3a,,,,,37.7794,-122.2178,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),Logo design and some graphic design,United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Adobe (don't judge me),It was before they announced they were going all in on generative AI and their web portfolio templates were exactly what I wanted for me web site. ,https://www.michaeldashow.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Outright thievery, and often recognizable as AI art (like we're all learning to instantly call it out even if the number of fingers are correct.) But admittedly - and I know this is because it's cribbing from some fantastic artists - some if it as damned well rendered in a way I can only dream of aspiring to. ",Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"Why wouldn't you if it's easy? I don't expect AI scrapers to pay any attention to it, but again, why not?",Very likely,"Again, why in god's name would I WANT AI companies to scrape my work?",Yes,,,,,,"I THNIK it's a file that sits on your site that defines some basic stuff about the site, how if can be used (or not) for web searches, etcetera. And as you're asking about it, I assume that it would similarly hold tags to define whether you want to be scraped or not. ",No,I am not sure,,,,No,,,,I dont know how to do it,,,,,,Other (please specify),"I'm sure I could have edited my robots.txt when I was hosting the site myself on my ISP but not that it's hosted on Adobe, I have no idea if they give me access to that (and th site is down right now so I can't check.)",mdashow@michaeldashow.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36 Edg/129.0.0.0"
728,2024-11-04 18:52:52,2024-11-04 19:03:11,IP Address,38.9.24.181,100,619,True,2024-11-04 19:03:12,R_7OI059djfDh0zN7,,,,,19.7554,-70.5191,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,Photography,,Illustration,,,,,,,,,,,Other (please specify),"Handmade decor pieces in wood, cord and ceramic",Other (please specify),Dominican Republic ,5 (full understanding),4,5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,It is not ethical ,Significant impact,Yes,,,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,,,,,,,,,,,,,,,,It camt be stopped,Very likely,,No,"If They can be overridden then they are not useful. Companies using bots to train AI have no boundaries or scruples so unless
There is a secure lock on them a friendly warning is of no use",Unlikely,Not really useful ,Not likely, They can be overridden then they are not useful. Companies using bots to train AI have no boundaries or scruples so unless There is a secure lock on them a friendly warning is of no use,,,,,,,,,,,,,,,,,,,Anahicespedes@outlook.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/21G93 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPhone14,5;FBMD/iPhone;FBSN/iOS;FBSV/17.6.1;FBSS/3;FBID/phone;FBLC/es_LA;FBOP/5;FBRV/660002471;IABMV/1]"
732,2024-11-04 18:40:09,2024-11-04 19:09:55,IP Address,8.29.109.38,100,1786,True,2024-11-04 19:09:56,R_6qrt0GLdpGLKGNx,,,,,35.1499,-90.0558,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,Concept Art,,,,Illustration,Game Art,,Digital 2D,,,Environmental,,Comicbook Art,,Items Props,,,United States,,5 (full understanding),4,4,2,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,NameCheap,Years ago I'd decided they were the best registrar and also went with them for hosting. But I since moved on to ArtStation. ,https://elliotboyette.art,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Rarely,Terrible. On some end of the spectrum at least. Sometimes the final product is objectively convincing and beautiful but lacks individuality. It's like a slurry of everything you've seen a thousand times before. Other times the tech just mishandles something that falls apart after more than a passing glance. ,Minor impact,Yes,Reducing the amount of my artwork that I share online,,,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,Make something that for a lot of folks is a fiddly little process much easier and more adoption of it will happen. But I can see someone being a bit cynical about it really working. ,Very likely,For the same reasons.,Yes,,,,,,"Having had learned most of this stuff in the 00s and early 10s, my memory was that they were text files that were like instructions for the web crawling bits of code as to how to treat the website they're looking at. ",No,I have full control over the full content of robots.txt,,Copied from the Internet (e.g. a blog),,No,,,,,Other (please specify),I haven't messed with it in forever and am only recently redoing my website. ,,,,,,elliotboyette@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
736,2024-11-04 19:38:33,2024-11-04 19:41:15,IP Address,174.112.200.222,100,162,True,2024-11-04 19:41:16,R_3omR3asB7HofMWc,,,,,45.2881,-75.8572,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,Game Art,,,Digital 3D,,,Character and Creature Design,,,Items Props,,,Canada,,4,3,2,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,Negative,Severe impact,Yes,Reducing the amount of my artwork that I share online,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I want to move out of my parents house some day,Very likely,,No,"Blocks generative scrapers from scraping website, theoretically",Neutral / Undecided,Would need to understand it better,Not likely,oh you know why,,,,,,,,,,,,,,,,,,,merkymurkury@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
737,2024-11-04 19:47:07,2024-11-04 19:54:04,IP Address,116.86.184.129,100,416,True,2024-11-04 19:54:05,R_4l9MsDSNkRUbG4g,,,,,1.3689,103.8244,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,,Digital 2D,,,,,,,,Other (please specify),Animation / Motion graphics,Other (please specify),Singapore,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,It was easy to use.,,"Somewhat familiar (e.g., understand the basics)",    Never,"AI-generated art has been trained on images scraped from the internet. The AI then generates art based on prompts by the user, and it can attempt to mimics styles of other artists (eg: van gogh, or even wes anderson) and the user can keep tweaking the prompt until satisfied.",Severe impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,Using Glaze to protect my art before I post online,,Other (please specify),Quit the industry lol,Very likely,It's good to be explicit about it. It's a form of self-protection.,Very likely,To protect my work.,No,"I've never really heard of it, but I recall Hank Green mentioning it in one of his videos.",Very likely,Sounds like a good way to protect my work.,Not likely,OpenAI is becoming shadier and shadier everyday. Which might make other AI companies feel like it's ok to be unethical.,,,,,,,,,,,,,,,,,,,yanhanwho@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
742,2024-11-04 20:00:19,2024-11-04 20:11:41,IP Address,69.119.191.34,100,682,True,2024-11-04 20:11:42,R_5TSOARwuKsSjNAx,,,,,41.1426,-73.8295,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,Digital 2D,,,,,,,,Other (please specify),Print and pattern commercial art,United States,,5 (full understanding),3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wiz ,Intuitive for people who know design programs. Similar functionality ,ESprints.com ,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,I find it really boring and predictable. ,Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,Preventing my websites from being scraped,,,,I blocked ai bots from visiting my site ,,,,,,,,,,Very likely,,Very likely,,No,Tells bots not to scrape your site ,Very likely,,Not likely,Because companies benefit monetarily from training ai with our art. ,,,,,,,,,,,,,,,,,,,Esavanella@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 15_2 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/19C56 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPhone13,1;FBMD/iPhone;FBSN/iOS;FBSV/15.2;FBSS/3;FBID/phone;FBLC/en_US;FBOP/5;FBRV/659888411;IABMV/1]"
744,2024-11-04 20:06:50,2024-11-04 20:22:12,IP Address,66.183.136.98,100,921,True,2024-11-04 20:22:12,R_5G4gYRg90oL90Xv,,,,,49.0346,-119.4704,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Canada,,5 (full understanding),5 (full understanding),5 (full understanding),3,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"As a concept, AI generated art seems useful - in the short term, and mainly for companies looking to cut costs and make a buck off the general population with less discerning tastes. It's somewhat intriguing as a foreign 'thought process' to me.
On the flip side, however, that quick buck that companies make is displacing income artists would otherwise receive, and the process is basically theft. I don't like how much obfuscation happens, and I don't like its societal effects. I think it should be thoroughly regulated after debates and public discussion. There are too many implications for it to be a tool left in the hands of a few people lacking long-term thinking, as well as consideration for the sources that they train their models on.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"I think using tools like Nightshade and Glaze, as well as reducing (albeit late) the amount of art that I share online is, currently, the only way to send a message that this needs to be a dialogue between artists and AI enterprises. ",Very likely,"There is no benefit to me whatsoever if AI companies use my work as a free resource, and there is no need to put myself at a disadvantage when I could have an option to protect my work from being scraped.",No,tells algorithms not to scrape certain sections of websites,Very likely,seems like a good tool - I am concerned about its reliability,Not likely,"The incentive is too big to be deterred by polite requests. AI models need more and more data, and politeness will not work in the face of growing desperation.",,,,,,,,,,,,,,,,,,,pseudo.me@gmail.com,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
745,2024-11-04 20:23:04,2024-11-04 20:29:13,IP Address,47.231.92.65,100,369,True,2024-11-04 20:29:14,R_7wG0Cz2rHntPQHf,,,,,38.2406,-85.8156,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,Digital 2D,Digital 3D,,,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),4,4,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Plasticine, uncanny valley. ",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,It feels inescapable but I dont want people or the tech sector stealing and profiting from my labor,Very likely,Anything that walls off the scrapers is good news to me,Yes,,,,,,I'm pretty sure it tells web crawlers/scrapers/etc what can be accessed and what cant on a website,No,I have no control over the content,,,,No,,,,I dont know how to do it,,,I have trouble finding how to edit the robots.txt,,,,,himteckerjam@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
746,2024-11-04 20:24:24,2024-11-04 20:35:46,IP Address,107.77.209.145,100,682,True,2024-11-04 20:35:47,R_6ND8vbkhfDgu8LF,,,,,41.8764,-87.6133,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United States,,3,3,3,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace,"It makes a nice, easy to customize portfolio website.",www.mandelyn-studios.com ,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It is created through the scraping of images on the internet via bots. The images are used to train an AI model to predict a prompt image using words to define what the image will be. It is done without permission or compensation to the artists ot scraped from and is a form of copyright theft.,Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"Squarespace has an option to stop AI bot crawlers from scraping my website, though I don't know how effective that may actually be.",,,,,,,,,,Very likely,I dont want my work to be scraped.,Very likely,I want to use whatever features I can to protect my art.,No,It acts as a code to determine scraping bots from taking my images to be trained. ,Very likely,I want to deflect any and all scraping,Not likely,AI companies have not respected copyright law and I dont trust them.,,,,,,,,,,,,,,,,,,,mandy.bouso@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/123.0.0.0 Mobile Safari/537.36 (Ecosia android@123.0.0.0)"
747,2024-11-04 20:08:08,2024-11-04 20:39:28,IP Address,67.176.155.217,100,1879,True,2024-11-04 20:39:28,R_7ReBTdT7qQd2ISU,,,,,42.2586,-87.8406,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),4,5 (full understanding),2,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Namecheap,Alternative to GoDaddy,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Generative AI remixes the human-created artwork that has been used to ""train"" it. It's an inefficient, environmentally-harmful way to make inferior images without paying any actual artists, and models are typically trained without artist consent.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,,,,,,,,,,,,,,Very likely,"I will use whatever mechanisms might help, though I don't expect anti-scraping signals to be honored.",Very likely,"Again, if I have the opportunity to keep my work from being scraped, I will certainly take advantage of it. However, I also expect an ""arms race"" where sites must constant try to work around bad actors' scraping activities.",Yes,,,,,,"robots.txt is a file signaling the website owner's preferences to search engine crawlers. When honored, it allows owners to prevent some parts of the site from being indexed. Crawlers and AI scrapers do not have to honor robots.txt and there is no way to make them do so.",No,Other (please specify),"I can modify robots.txt on my own site, but not others.",,,No,,,,,Other (please specify),Have been too overwhelmed to update my site.,I have trouble finding how to edit the robots.txt,,,Other (please specify),Having to maintain the robots.txt file adds yet another step to website maintenance,gracedpalmer@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
750,2024-11-04 20:57:24,2024-11-04 21:07:22,IP Address,47.229.217.16,100,597,True,2024-11-04 21:07:22,R_7gQOfIOBGYSjDrz,,,,,34.1526,-118.267,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,Illustration,,,,,,,,,,,Other (please specify),Background Design in Animation ,United States,,3,3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,Adobe Portfolio,Came with my photoshop subscription ,Rachelkimart.com,"Somewhat familiar (e.g., understand the basics)",    Never,Not good for artists. Created using stolen artwork. Can make pretty images but with distorted details.,Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,,No,A program that tells data scrapers to not use my data,Very likely,Will use bc it tells the companies scraping out data we do not consent ,Unlikely,They have shown they don’t care about consent,,,,,,,,,,,,,,,,,,,Rachelskim15@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 16_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/16.1 Mobile/15E148 Safari/604.1"
751,2024-11-04 20:58:17,2024-11-04 21:10:21,IP Address,74.82.60.42,100,724,True,2024-11-04 21:10:22,R_4RHn84G6N4KNuBb,,,,,37.5625,-122.0004,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,Traditional Sculpting,,,Comicbook Art,,,,,Other (please specify),Vietnam,4,5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I it's an opportunity for companies to make for money for less work or quality product, and the public would not be the wiser, since a majority of people in my community don't care, they just want more products",Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"I would prefer to get involved in the creation of my own art (or to communicate with other people) by my own terms, so I don't fancy generative AI that much when I can do draw myself for much less money and time",Very likely,Because this kind of content doesn't interest me anyway ,No,"It stops my art, and in general, private user information, from being scraped by unwanted parties",Likely,Because I find it useful for what I am doing right now,Not likely,"Honestly I would be surprised if they actually respect internet privacy, since they haven't been doing that for over 10 years now, what's stopping them from stealing more user data for more profit?",,,,,,,,,,,,,,,,,,,tonadashocker@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
752,2024-11-04 21:06:25,2024-11-04 21:15:59,IP Address,188.47.107.184,100,574,True,2024-11-04 21:16:00,R_2Qtqdw5cyUCrKvi,,,,,54.3656,18.5912,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Other (please specify),Ukraine ,4,3,4,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,Instagram artpal,Free,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,I feel threatened ,Severe impact,No,,,,,,,,,,No,,,,,,,,,Very likely,,Very likely,,No,Tells ai scraping programs not to enter and read my website ,Very likely,,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,shatynskairene@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
753,2024-11-04 21:02:34,2024-11-04 21:19:15,IP Address,76.178.99.1,100,1001,True,2024-11-04 21:19:16,R_3S8etiUvdCHdwjj,,,,,34.0757,-118.3161,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,,,,,,,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Derivative, at best. AI-generated art is a short-sighted, misguided tool for venture capitalists to decrease their overhead and provide cheaper products for the masses. ",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,Why not what? Why not use AI? Because it exploits the artists whose work is used to train the datasets. It can never create anything of true value. ,Very likely,"Corporations scraping images for their gen-AI tools should be paying royalties to every artist they scrape from. If they can’t keep track of their data sources, they shouldn’t be allowed to freely scrape. ",No,"Puts a sign on your website that tells bot crawlers not to scrape data from your domain. Doesn’t prevent them, but sets a safeguard incase bots are directed to respect them. ",Likely,Seems useful. ,Not likely,"They already don’t respect artists as it is, even after countless protests and lawsuits. ",,,,,,,,,,,,,,,,,,,megantompkins21@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
756,2024-11-04 21:30:40,2024-11-04 21:40:08,IP Address,71.200.94.17,100,567,True,2024-11-04 21:40:08,R_3GuZqeZf1Oso9sB,,,,,39.1546,-75.4953,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,Less than 1 year,,,,,,,,,,,,,,,,Other (please specify),graphic design,United States,,5 (full understanding),4,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Ai-generated art is created through the usage of scraped data, usually scraped through websites like twitter etc. which innately state they own the artists pieces of work and thus can use it to run through their AI generation. AI is not able to exist without humans, and if suddenly everyone decided to draw ""dogs"" as cats, a AI generator would never be able to draw an actual dog on its own. It's completely different from photography, and has no true capability to ""learn,"" instead it copies the code (usually without consent of the artist) and is even able to mimic an artist's art style within a fraction of the time it takes for that artist to hone their craft. I want AI to do my chores so I have time for art, not for my art to be done by AI so I have to do chores. ",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"I block AI bots whenever i see them, and use preventative measures to protect my art. ",,,,,,,,,,,why or why not what? ,Very likely,I don't want my art to be stolen and used to train AI that will eventually replace artist's just because a CEO wants to line their pocket. ,No,"Based off the information provided, it seems to prevent some bots from being able to access the website. ",Likely,"Assuming this protects artists, I will use it. ",Not likely,"I don't think they will respect it. The whole model of AI companies is to steal from artists, why would they listen to a opposing entity that gets in the way of their money. ",,,,,,,,,,,,,,,,,,,bbgirljade@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
757,2024-11-04 20:23:42,2024-11-04 21:41:55,IP Address,89.226.152.164,100,4693,True,2024-11-04 21:41:56,R_8Ylk7A6HDWyXOet,,,,,48.1264,-1.8118,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,,Game Art,,,,,,,,,,,,France,,3,3,3,2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"'-Being a game artist with a knack for drawing & digital painting, that is what I'll mostly make references to in the following text, but I am aware and concerned with all types of Art forms affected-


My impression of AI-generated ""art"" is that it's a lazy way to imitate art works (as in done by a person) without much or no attention at all given to its meaning by itself. I've mostly seen it used for commercial purposes (with a horrendously low quality to boot), or as a way to pass the time with a gadget, which are both besides the point of what it is trying to look like -the artist's vision of a loved character with an illustration, the topic of the lyrics of a song, a historical photography, you name it... It is also incredibly disrespectful to the authors of the works used in the training of a model.

If the person generating AI ""art"" can't be arsed to even look, listen or watch the works that make up the training data from whatever model they use, that they supposedly like so much that they want to make a similar thing off of; then I can't be arsed to even consider appreciating ""their"" ""art"". There's a deep cognitive dissonance there for me.

The lack of attention to detail also turns me off big time, I'll never understand the people that knowingly turn a blind eye to the tell-tale signs of AI-generated art (as in the general aestethic, the artefacts like merged objects, non-sensical hair, squiggly outlines etc).
It's like they are ignoring reality, ignoring the glaring flaws right in front of their eyes; it's giving me the impression that they are desperately pretending that everything is fine around them when it's not, that they are hanging on to the pretty pictures to have a proof of something going right in their life. Admittedly, it could just be because of their under-developed sense of aesthetic.


Having met some people that have used it, some sensible to art, some not, I understand that for the latter it's just a ""cool"" technology to work with, to make money. For the former, it's a convenient way to generate some visuals to accompany their D&D campaigns when they are too busy in life to work on them by hand, though not without making them question the ethicacy of it all.


Overall, I find it appeals to people that are insecure about their artistic ability, also those that are a combination of tech-savy and money-grubbing. Those that are too caught up in life and/or too cynical to give a shit about how it works, how it hurts the artistic quality of media in general, of what you find on the Internet.

I'm sad that the communities forming around AI ""art"" are mislead to hold prejudice against artists as a whole.",Minor impact,Yes,,Actively removing my old artwork from the Internet,,,,,Other (please specify),"Picking new social media to post on and follow other artists (Goodbye Twitter, Instagram, hello Bluesky)",,,,,,,,,,,,I do not want to assist companies that exploit me or other artists for all the wrong reasons,Very likely,,Yes,,,,,,"It's an optional .txt file hosted on your website that lets bots that can read it, or people checking it out what you mean to allow regarding for bots, scraping being one of them.",No,I have no control over the content,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,paulfinnerty.art@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:109.0) Gecko/20100101 Firefox/115.0
758,2024-11-04 21:21:51,2024-11-04 21:44:36,IP Address,108.247.34.129,100,1365,True,2024-11-04 21:44:37,R_7w4CAR9SesH3sq9,,,,,32.7398,-117.027,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,,,,,,,,,Other (please specify),Dance,United States,,4,4,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Emphatically against it. ,Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,,,,,,,,,,,,,,,I dislike the idea of my art being input/revised with AI,Very likely,I want my work protected from being SCRAPED by AI companies ,No,Automatically prevent robots/AI from mining my site,Very likely,I want as many protections as possible from AI scraping,Unlikely,I have little faith in any company that unethically steals art/images to be ethical,,,,,,,,,,,,,,,,,,,Leosamba@yahoo.com,Yes,karla,"Mozilla/5.0 (iPad; CPU OS 18_0_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/22A3370 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPad13,8;FBMD/iPad;FBSN/iPadOS;FBSV/18.0.1;FBSS/2;FBID/tablet;FBLC/en_US;FBOP/5;FBRV/659980761]"
761,2024-11-04 22:04:09,2024-11-04 22:17:25,IP Address,77.137.64.250,100,796,True,2024-11-04 22:17:26,R_4EMChekvhLmVs8O,,,,,32.0717,34.8307,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,,,,,,,,,,,Other (please specify),Israel ,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Free service (e.g., free server with AWS)",,Wix,for free,https://65yusper.wixsite.com/yusper,"Somewhat familiar (e.g., understand the basics)",    Never,very cool. hyperrealism. I can't draw like that. no individuality.,Severe impact,No,,,,,,,,,,No,,,,,,,,,Very likely,,Very likely,,No,website copy protection,Very likely,,Not likely,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
764,2024-11-04 22:10:44,2024-11-04 22:29:43,IP Address,36.65.63.82,100,1139,True,2024-11-04 22:29:44,R_4p7IGY5lJ83UrF7,,,,,-7.6727,110.8424,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,Comicbook Art,,,,,Other (please specify),Indonesia,4,3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,"The technology is actually promising to help artist to improve their speed or even help in artistic process, but the easily stealing the sources to feed it are destroying all the respect I have for the technology.",Moderate impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"Sorry, I don’t understand which why in this question. If it’s about why I protect my artwork, it is because I hate thief and they r gaining something from what shouldn’t be theirs",Very likely,That’s super important because no thief is welcome to my home,No,"After read the previous text (thanks for sharing it, honestly I don’t know about it), what I understand is the robots.txt is an automate that prevent bots to come scrapping or take things from the website that use robot.txt",Very likely,No bots or unauthorized act (aka. Stealing)  allowed,Not likely,Afaik they seem to will do anything to steal and gain profit…,,,,,,,,,,,,,,,,,,,eulyinhuan@gmail.com,Yes,karla,"Mozilla/5.0 (iPad; CPU OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
765,2024-11-04 22:33:10,2024-11-04 22:37:49,IP Address,174.165.208.202,100,279,True,2024-11-04 22:37:50,R_6ugms79KUxz8Uoh,,,,,47.626,-122.0404,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,,,,,,United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I am strictly against AI generated art.,No impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I do not want my art to be used for AI machine training via image scraping.,Very likely,I do not want my art scraped whatsoever,No,Prevents AI scraping from happening to images on a website via declaration,Neutral / Undecided,I'd like to hear testimonials from other users first,Unlikely,AI companies haven't had the best track record with respecting asks to not scrape,,,,,,,,,,,,,,,,,,,mollie.w.boynton@gmail.com,No,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
766,2024-11-04 22:17:13,2024-11-04 22:40:35,IP Address,24.36.114.51,100,1402,True,2024-11-04 22:40:36,R_61hCvsKUlh0bCuA,,,,,43.2202,-79.8025,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Canada,,4,4,5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,"Namecheap for the domain, Squarespace for the website building.","I use Namecheap because of its affordable pricing and ability to connect my domain to Squarespace. Speaking of which, I use Squarespace to build my website because of the easy learning curve and unlimited photo storage.",https://www.onyxgalaria.art/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"My impressions of AI images are generally negative. This is coming from a creative, environmental and political point of view.",Moderate impact,Yes,,,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),Prohibiting my art being used to train AI models in my terms of service.,"On Squarespace, I made sure to enable both ""Block Search Engine Crawlers"" and ""Block Known AI Crawlers"" before publishing my site. I'm also going to learn how the robots.txt file works so that I can make it more effective in blocking scrapers.",,,,,,,,,,Very likely,"Squarespace already offers this feature, but it would be nice if it was enabled by default.",Very likely,It would save me so much stress if I didn't have to opt out of AI scraping one website at a time.,Yes,,,,,,The robots.txt is a file that scrapers look for to see if they are able to scrape a website or not. The file tells scrapers which parts of the website can or cannot be scraped.,Yes,I have no control over the content,,,,Yes,"I want to do everything I can to stop scrapers from using my art to train their models. I've seen what they can generate and I'm worried people will generate illegal things drawn in the style of what was scraped. It's a worse case scenario, but it deeply concerns me.",,,,,,I have trouble finding how to edit the robots.txt,,,Other (please specify),Squarespace does not allow users to edit the robots.txt file.,rheannaheywood.kirby@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
774,2024-11-04 23:01:25,2024-11-04 23:20:46,IP Address,172.91.180.105,100,1160,True,2024-11-04 23:20:46,R_547evLKqcv56GvD,,,,,34.0911,-118.4117,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,Digital 3D,,Environmental,Character and Creature Design,Comicbook Art,,Items Props,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Portfoliobox,"Easy to use, good price deal",,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,Soulless images that have the stolen footprint of an artist but without any human intention,Severe impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,,,,Portfoliobox doesn’t allow visitors to save images,,,,,,,,,,Very likely,It’s up to the artist uploading the image what is allowed to be done with their work,Very likely,,No,Script that will ask AI bots to not scrape  images,Likely,,Not likely,"AI companies are already conducting unethical AI practices, I think asking them to stop via a script will not work",,,,,,,,,,,,,,,,,,,natali.olivari@hotmail.com,No,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
775,2024-11-04 23:11:57,2024-11-04 23:26:36,IP Address,70.115.151.59,100,878,True,2024-11-04 23:26:36,R_5doh6dcYUNSfXg2,,,,,30.4427,-97.6805,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,,,Digital 2D,,,Environmental,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),3,5 (full understanding),3,4,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"While it started as, and had the potential to be, a useful tool to aid larger illustrative works (with similar purpose in larger pieces such as techniques like photobashing or utilizing 3D), the direction that has been taken with it (its more public community marketing it as as a complete-work output tool) has soured that potential completely. Currently, AI-generated art has caused widespread damage across my industry (animation) from executives misunderstanding its effective use, costing artists their jobs and bleeding budgets when genAI isn't able to produce the outputs that are needed, causing snags and frustration at every level of the production pipeline. While I find it may have its use, its usefulness is not in acting as commercial work. ",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,,,Preventing my websites from being scraped,,Other (please specify),"Our company recently unionized to enable us to negotiate with the company to hold a stronger, more protective stance against AI.",robot.txt,,,,,,,,,,,"I don't post online for the sake of being discovered or achieving SEO, so this action doesn't impact me negatively.",Very likely,that would be wonderfully easy yes,Yes,,,,,,it informs the bots that populate search engines of how much information they're allowed to read off of a website.,Yes,I have full control over the full content of robots.txt,,Provided by my website hosting platform,,Yes,Artists post to the site I run because they trust that their work will be safe there. Art being nonconensually sourced into AI datasets upon being scraped online is the biggest issue with AI to most artists.,,,,,,,,,Other (please specify),"My web development skills are pretty rough, so it's a lot of stackoverflow googling.",,,karla,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
777,2024-11-05 00:20:22,2024-11-05 00:26:09,IP Address,77.167.35.196,100,347,True,2024-11-05 00:26:10,R_8lQwMKqHl6J4Ntn,,,,,52.0036,4.2285,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,,,,,,,,,,,Other (please specify),Singapore ,4,3,5 (full understanding),1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Free service (e.g., free server with AWS)",,Wordpress ,Cheap and free,,"Somewhat familiar (e.g., understand the basics)",    Never,That it’s stealing the baseline poster design jobs ,Significant impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,,,,,Preventing my websites from being scraped,,,Very likely,I do not want my work to be replicated ,Very likely,It would protect my work,No,Adding the script prevents unwanted bots and search engines from downloading my work,Likely,Not very just because I’m not sure how to add the file ,Unlikely,I’m not sure I can trust these companies to have artists interest,,,,,,,,,,,,,,,,,,,Stephanietanhuimin@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_2_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/21C66 [FBAN/FBIOS;FBAV/475.0.0.31.110;FBBV/627850395;FBDV/iPhone14,3;FBMD/iPhone;FBSN/iOS;FBSV/17.2.1;FBSS/3;FBID/phone;FBLC/en_Qaau_GB;FBOP/5;FBRV/630494309;IABMV/1]"
784,2024-11-05 01:31:07,2024-11-05 01:40:57,IP Address,198.44.138.188,100,590,True,2024-11-05 01:40:58,R_6XwCuVUtNSeBX3P,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,,,,,,,,,,,,,,United States,,3,4,5 (full understanding),5 (full understanding),3,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,I have my own server,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,Not bad,Moderate impact,No,,,,,,,,,,No,,,,,,,,,Neutral / Undecided,,Neutral / Undecided,,No,Prevent robots from downloading your work,Likely,,Likely,,,,,,,,,,,,,,,,,,,,sharondavis870@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 13; SM-A032F Build/TP1A.220624.014; wv) AppleWebKit/537.36 (KHTML, like Gecko) Version/4.0 Chrome/130.0.6723.86 Mobile Safari/537.36[FBAN/EMA;FBLC/en_US;FBAV/427.0.0.14.117;]"
786,2024-11-05 01:22:30,2024-11-05 01:44:05,IP Address,98.33.212.61,100,1295,True,2024-11-05 01:44:06,R_1b0GPDhIGHA73hb,,,,,40.6571,-111.8343,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),4,5 (full understanding),2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"AI ""art"" are images directed by text prompts to generate pictures directly referenced from scraped images found on the web. AI datasets cannot exist without a huge amount of data fed into them to train it in what things are supposed to look like. It can only approximate impressions of these things as there is no logic behind the process.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,,,,,,,,,,,,,,,I don't want my artwork used in an AI training model without my consent.,Very likely,I would like to protect my work from unauthorized use.,No,Deters image scraping but doesn't prevent it entirely.,Neutral / Undecided,It doesn't address the primary issue that my images shouldn't be considered for scraping in the first place.,Not likely,Their business can't exist without huge amounts of data and nonconsensual use of images.,,,,,,,,,,,,,,,,,,,mcasowl@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
787,2024-11-05 01:35:37,2024-11-05 01:54:51,IP Address,77.174.17.80,100,1153,True,2024-11-05 01:54:53,R_8lW1mQukaeO6SVX,,,,,52.1518,4.6532,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,Illustration,,,Digital 2D,,,,,,,,,,Other (please specify),netherlands,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,It was the easiest to use option and many others I know use it too,lienne-art.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,"It often looks pretty good on the outside, but it feels on the inside very different from human made art. It wonder if it's addictive to people in a same way as social media is addictive or drugs.",Moderate impact,Yes,,,,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,,No,It can stop bots from accessing or using pages or certain content on your website when placed on your website. ,Neutral / Undecided,I don't know how I would apply it yet. ,Neutral / Undecided,"I don't know much about the culture of these companies, so I can't tell. ",,,,,,,,,,,,,,,,,,,lienne.art@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
788,2024-11-05 01:43:18,2024-11-05 01:57:28,IP Address,179.193.66.127,100,849,True,2024-11-05 01:57:28,R_6uNDT1bmi1uQBAT,,,,,-23.5335,-46.6359,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,Brazil,,5 (full understanding),4,5 (full understanding),3,2,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"The result of massive data gathering, training an algorithm to recognize and replicate patterns, though juxtapositioning and overlaping of pixel data.
The data gathered and stored is collected without consent, credit or compensation.
Then the products using those algorithms are sold as a replacement for professional artists throughout several industries.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),Connecting with groups of professional artists being impacted to seach for collective solutions for our field,"Keep a list of IPs associated with AI companies such as OpenAI
Poison the work I post online using protection tools, such as Glaze and Nightshade",,,,,,,,,,,"I protect my work because without the data from artists, these tools cannot function ",Very likely,To protect my work,Yes,,,,,,It checks and communicates with search engines about access permissions for a specific website,No,I have no control over the content,,,,No,,,,,Other (please specify),I don't have control over it,,,,Other (please specify),"The platforms I currently use don't allow me to, as far as I'm aware",gts.dunk@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
793,2024-11-05 02:04:55,2024-11-05 02:17:20,IP Address,155.94.249.89,100,745,True,2024-11-05 02:17:21,R_5zbYBTMreo2HQmT,,,,,32.8137,-96.8704,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United States,,4,5 (full understanding),3,4,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Slightly familiar (e.g., have heard about it a few times)",    Sometimes,Negative impact ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,,Likely,,No,Stops bots from downloading content,Neutral / Undecided,,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,williamseva483@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
800,2024-11-05 02:01:35,2024-11-05 02:32:13,IP Address,182.232.154.232,100,1838,True,2024-11-05 02:32:14,R_4matxfw94FUnzNd,,,,,13.733,100.4865,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,,,,,,,,Digital 2D,,,,,,,,,,Other (please specify),Thailand,5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,Other (please specify),openart.ai,I have my own server,,,,https://openart.ai/@wombat_ai_art,"Very familiar (e.g., deep understanding of how AI-generated art works)",Always,"It has the ability to do what humans are capable of much faster, but we accept what it creates rather than continuously change it because we are not the sole creator. ",Severe impact,Yes,,,,Learning about AI art tools and possibly using them to assist my creative work,,,Other (please specify),informing others about a.i ,,,,,,,,,,,Very likely,Scraping is an act of illegally asking for payment for once free services at the risk of losing ones creative art projects ,Neutral / Undecided,depends on the level of a.i automotive input ,No,I think it is a useful extension which works like a signature but has computing agency to prevent copying and scraping. ,Likely,I have to research this more ,Neutral / Undecided,I need to research this more ,,,,,,,,,,,,,,,,,,,,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
802,2024-11-05 02:39:27,2024-11-05 02:54:01,IP Address,185.33.37.134,100,874,True,2024-11-05 02:54:02,R_2LpQN6M77xqwff9,,,,,53.4334,14.5616,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,Game Art,,Digital 2D,Digital 3D,,Environmental,Character and Creature Design,,Matte Painting,,,,Other (please specify),poland,5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,I have my own server,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"First impression is positive but after a while I've noticed patterns that are pretty obvious to see. Besides obvious mistakes like 6 fingers or other anatomical defects, it shows itself as ""true"" but in closer look it's always a ""lie"". Either in terms of fact checking but more important in terms of ideas. It's just harder to spot when your not in this field or you just don't care. I don't like it at all.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,,,,"I'm using robots.txt, but I know its not effective, I should block more by IP. I will try to find AI scrapers IP list... I hope it's there somewhere.",,,,,,,,,,Very likely,"It's my own server, so I need to figure out it by myself. For now only robot.txt.",Very likely,,Yes,,,,,,Its a file with simple rules for crawlers. But they can be just ignored. So it's only for ethical crawlers. And it seems AI bros crawlers are not in this group.,Yes,I have full control over the full content of robots.txt,,Created my own robots.txt,,Yes,"I just don't like AI current policies, they are thieves. And they just want to push it through in legislation by force, quantity and flood.",,,,,,,,,Other (please specify),"I think theya re not enforced by protocols, so it's only illusion of real protection.",,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
803,2024-11-05 02:57:22,2024-11-05 03:07:12,IP Address,77.100.13.14,100,590,True,2024-11-05 03:07:16,R_8qXcZLcu7Mj4wfo,,,,,51.6263,-0.0981,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United Kingdom,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,I have my own server,,,,https://www.spectramisarts.com,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,I hate it with every fiber of my being. It is not art.,Moderate impact,Yes,,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,I keep an up to date robots.txt,,,,,,,,,,Very likely,I don't trust the scrapers to honor any agreement.,Very likely,Again I don't trust it but I'd try it.,Yes,,,,,,It acts like a bouncer at a club door with a unwelcome visitors list. It tries to send unwelcome people on their way.,No,Other (please specify),"My own website I'm in full control of, but other peoples websites no.",,,No,,,,I dont know how to do it,,,,,,,,red@spectramis.com,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
806,2024-11-05 04:00:40,2024-11-05 04:10:46,IP Address,89.12.126.37,100,605,True,2024-11-05 04:10:47,R_8PzoBDnG7Nmx0LA,,,,,52.502,13.4041,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,,Comicbook Art,,,,,Germany,,5 (full understanding),2,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,Adobe,It came with the package,https://raxa.myportfolio.com/,"Somewhat familiar (e.g., understand the basics)",    Never,"In my opinion this Tool kills and harms human creativity. The process of making art is not writing a prompt it is the struggle the aspects of art. The motive, the composition, the colour palette the rendering itself. The results of AI Art is generic and after a dozen of ""paintings"" boring and repetitive. On certain instances it can be helpful but it is not an artform. ",Moderate impact,No,,,,,,,,,,No,,,,,,,,,Very likely,,Very likely,It is the right thing to do.,No,Put up a Do not enter sign.,Likely,Sounds easy,Not likely,,,,,,,,,,,,,,,,,,,,,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
808,2024-11-05 04:12:57,2024-11-05 04:20:10,IP Address,72.18.57.224,100,432,True,2024-11-05 04:20:10,R_6LpPAUvU0BVu7QZ,,,,,42.0943,-76.8078,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,,,,Illustration,,,Digital 2D,,,,,,,,,,United States,,5 (full understanding),4,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,"Family used it for years for their business, I was familiar with the setup on the back end when I made my site several years ago",,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I don't like it, I think the environmental cost is not worth the product. I also dislike the methods in which developers feed it data, and the way folks use it to replace living artists.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,I do not want to have my art used for other people to generate images from,Very likely,,No,"Offers a way to avoid images from being scraped. Not impermeable, but still offers a blockage",Very likely,"Even if it is side stepped, it would offer a clear ""I don't want my images used"" message",Not likely,"AI companies haven't shown much integrity with how they collect data yet, I have little faith in them learning that integrity.",,,,,,,,,,,,,,,,,,,moira.leclerc@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
809,2024-11-05 01:52:42,2024-11-05 04:25:36,IP Address,185.239.42.55,100,9173,True,2024-11-05 04:25:36,R_8ErhJS5AWBJH90l,,,,,50.0679,21.8306,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,Digital 2D,,,,,Comicbook Art,,,,,Other (please specify),Poland,4,3,4,1 (no understanding),3,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"generally negative, both in terms of quality and impact on the art community",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I don't trust corporations to behave ethically.,Very likely,,Yes,,,,,,"When I used to have a website (more than a decade ago), I used it to, if I recall correctly, affect how search engines see my website. ",No,I have no control over the content,,,,No,,,,,Other (please specify),"Only use portfolio sites: DeviantART, Artstation, Cara",,,,,,biram.komiks@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
811,2024-11-05 04:38:16,2024-11-05 04:55:22,IP Address,49.236.28.4,100,1025,True,2024-11-05 04:55:23,R_8E5ccKfNmqH2Ek9,,,,,43.1479,12.1097,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,Italy,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I do not believe that AI is a useful tool for artists, and, to tell the truth, I do not even believe it can be considered a tool, because it replaces the artist's action, making the artist a client rather than an author. I believe that it is ethically wrong to use it, even in part, because it would distort the real perception of the abilities of those who use it, both towards themselves and by those who look at and judge their work. The use of AI puts artists who, for example, are selected for a job or participate in a competition into unfair competition. The use of AI leads both the artist and the public to think that there is no longer any need to study to learn how to do something, and therefore nullifies both the path towards improvement (considered no longer necessary) and the very meaning and purpose of making art, that is, being able to express oneself and one's vision of the world filtered through one's studies, experience, and any desires of the client. Art is, by definition, a completely human privilege. Furthermore, the database from which AI software ""fish"" to generate their mixed salads is obtained without permission and consent from the works of real artists posted online. Finally, the energy required to process the products generated by AI also makes their use unsustainable from an environmental point of view.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,,Very likely,I want to be able to protect myself and my work,No,"If it's an useful tool to protect us artists, I'd like to know more about it",Neutral / Undecided,I have to learn more about it before adopting it,Unlikely,"Since all this AI nonsense is ""born"" I've noticed every individual and every company jumped on it without caring about artists and their rights",,,,,,,,,,,,,,,,,,,mariacristina.musicco@gmail.com,Yes,karla,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
814,2024-11-05 05:58:27,2024-11-05 06:11:11,IP Address,45.222.3.151,100,764,True,2024-11-05 06:11:12,R_2FRsffBMQjZSUmT,,,,,-26.2309,28.0583,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,South Africa,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,I have my own server,,,,https://www.roxanelapa.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Gen AI is ruining the internet, stealing peoples livelihoods, and dashing the hopes and dreams of youngsters wanting to go into creative fields. It's doing nothing good for the environment either.",Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,Other (please specify),I'm extremely vocal and try to educate people on the dangers of AI and the options available. E.g. here is a playlist of anti AI videos I've made: https://www.youtube.com/watch?v=VvwbWfFBiHs&list=PL9c4o1orldOKtEImDy0eYqRzzNI7l3cqV,,,,,,,,,,,Likely,"As long as it does not block legitimate web crawlers, or my search rank will suffer",Likely,"weird, I thought I just answered this question on the previous screen",Yes,,,,,,It stipulates which bots can crawl a website,No,Other (please specify),"on my personal website yes, but not on socials obviously",,,No,,,,,Other (please specify),I was using a plugin called Spawning AI (https://spawning.ai/) which was supposed to edit my robots.txt but at some point the plugin deactivated itself. I assume the edits it made are still there but haven't checked,,,,Other (please specify),I'm weary of editing it mysewlf in case I block legitimate traffic,roxanelapa@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
816,2024-11-05 06:47:42,2024-11-05 06:52:58,IP Address,81.86.160.226,100,315,True,2024-11-05 06:52:58,R_8CQ4Mb8IdgH9RFA,,,,,50.9973,-0.1053,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,,,,,,,,,,,,Other (please specify),Music is art.,United Kingdom,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Weebly,It's easy,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,It's straight up plagiarism.,Significant impact,No,,,,,,,,,,Yes,,,,,Using Glaze to protect my art before I post online,Preventing my websites from being scraped,,,Very likely,,Very likely,,No,Make scraping harder,Likely,,Unlikely,,,,,,,,,,,,,,,,,,,,stan@mailmanstan.co.uk,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
819,2024-11-05 07:09:16,2024-11-05 07:19:23,IP Address,73.79.60.163,100,607,True,2024-11-05 07:19:24,R_3WOHPC7nNotDDgS,,,,,40.3052,-79.5418,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,Other (please specify),Finland,5 (full understanding),4,5 (full understanding),3,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,ComicFury,It is free and highly customisable for hosting the type of art I produce. ,https://per-aspera.cfw.me/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I have a highly negative impression of AI-generated art, and find it unethical and outright wrong that it is being promoted so heavily considering how it cannot exist without stealing pre-existing work of human artists.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,"I use all available tools I can access to block AI scrapers, largely on social media at this stage because my website isn’t yet public and all the art I share is glazed. ",,,,,,,,,,Very likely,"Any platform that takes a strong anti-AI stance feels more trustworthy than the alternatives, and any method I can use to attempt to protect my art, I will. ",Very likely,"If the option is available, I will use it to reinforce the protection of my work. ",Yes,,,,,,It tells website crawlers what they can access. ,No,I can click some buttons to switch between a few presets,,,,No,,,,I dont know how to do it,Other (please specify),"I’m still building the site, and am still figuring out how to do it. ",I have trouble finding how to edit the robots.txt,,,,,quintelance@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) FxiOS/132.0  Mobile/15E148 Safari/605.1.15"
820,2024-11-05 07:14:40,2024-11-05 07:23:16,IP Address,69.122.112.111,100,515,True,2024-11-05 07:23:17,R_6hRp1IKJwt5vOy8,,,,,40.6851,-73.6396,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,4,2,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Squarespace ,Simple and easily customizable ,www.mariellelamothearts.com,"Somewhat familiar (e.g., understand the basics)",    Rarely,The impression that when prompted by the user for something to create it makes an image from various other images across the internet ,Moderate impact,Yes,,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,,,,I use low resolution on my images and at times I’ve use password protected websites as well and block ai messages /scammers ,,,,,,,,,,Very likely,Just to be on the safe side where the images I create can’t be taken cause I can’t see how things are taken all the time especially without me knowing ,Likely,,No,Helps avoid your work from being taken by AI ,Likely,It wouldn’t hurt to have all my bases covered in that aspect ,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,mariellelamothe@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/21G93 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPhone13,1;FBMD/iPhone;FBSN/iOS;FBSV/17.6.1;FBSS/3;FBID/phone;FBLC/en_US;FBOP/5;FBRV/659817923;IABMV/1]"
823,2024-11-05 07:05:30,2024-11-05 07:50:19,IP Address,185.236.200.243,100,2688,True,2024-11-05 07:50:19,R_301v8tSlP1B4unQ,,,,,34.0726,-118.261,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,Concept Art,,,,Illustration,,Anime and Manga Art,Digital 2D,,,,Character and Creature Design,,,,,,Canada,,5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,Something that forces itself into perfection. Wich is why is never really looks quite right or it just looks like it puts a weird ''smooth''  filter on existence art to pretend it new.,Severe impact,Yes,,,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,,,Using glaze. And nightshade if I have the time.,,,,,,,,,,,Cause fucke em that why,Very likely,Take all the shots you can,No,Tell a bots or any crawler to stop interacting with an url of a site.,Likely,I would to know how,Not likely,because there isnt any concrete law about exposing their datasets,,,,,,,,,,,,,,,,,,,yaratadarkness@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
825,2024-11-05 07:55:28,2024-11-05 08:08:09,IP Address,83.244.165.14,100,760,True,2024-11-05 08:08:09,R_8I64RcwHsuVdTnf,,,,,52.2242,0.1315,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,,Game Art,,,,,,,,,,,,United Kingdom,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),2,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,The very base it's built on is rotten since it comes from stolen datas used for the training of the model without consent of their owners. It's used simply to produce content and not art with no regard to the craft or the artists. Moreover its random nature makes it prone to mistakes and biases.,No impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,Some of my work has already been stolen to train models and I don't want more of it to be used for gen AI.,Very likely,,Yes,,,,,,"From my understanding, a robot.txt is set up on a website to block or allow other websites from accessing it.",No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,hermanceg@gmail.com,No,karla,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
826,2024-11-05 07:59:15,2024-11-05 08:12:23,IP Address,87.103.21.194,100,788,True,2024-11-05 08:12:24,R_8ObdyVS6AagFDTH,,,,,38.731,-9.1373,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,,,,Other (please specify),Portugal ,5 (full understanding),5 (full understanding),5 (full understanding),2,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,Weebly,It's the one I'm most accustomed to to create new websites,Carolinapatrao.weebly.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Ai generated ""art"" isn't art to begin with. It's just an extrapolation resulting of being trained on many imagens.
It requires proper control from developers to function accurately and most importantly, requires gigantic databases of imagens that are harvested non consentually from the posters. Furthermore, it wouldnt function to begin with, by OpenAI's own admission, if they we're limited to legal datasets of authorized art.
On top of it, Ai ""art"" doesn't produce desired results (always requires artistic intrevention from a human to make it minimally presentable) and requires a lot of power from its servers, which just ends up polluting the environment.
My best analogy is that it's akin to killing 5 cows to harvest specifically their first left tooth and calling these harvests a success.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),Remove art from places like DeviantArt and ArtStation,,,,,,,,,,,Very likely,I don't want my art to be used without my consent. Especially because I'm not even getting any compensation from my work that they're mis-using.,Very likely,To better protect my art.,No,It seems to block bots that scrape imagens from the internet.,Very likely,Seems like a great way to have another player or protection.,Unlikely,I frankly think AI companies are not interested in respecting artist's wishes. They've proven they have no trouble profitting from stolen work.,,,,,,,,,,,,,,,,,,,acs.patrao@hotmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
828,2024-11-05 08:10:57,2024-11-05 08:24:21,IP Address,137.220.107.60,100,804,True,2024-11-05 08:24:22,R_2nxtKSOE3Pf4T8m,,,,,51.5597,-0.0528,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,,,,,,,,,,United Kingdom,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Site5,My partner was already using the service,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Ai generators delivers images that correspond to the average expectations connected with the prompt, so it’s prone to bias and can rely too much on some popular images",Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,,Very likely,,Yes,,,,,,"It describes the content of the website for crawlers, can give information on what you don’t want to be scraped but crawlers can ignore that ",No,I have full control over the full content of robots.txt,,Created my own robots.txt,,Yes,"I don’t know if it’s really useful, but it can’t hurt",,,,,,,,,,,,No,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
830,2024-11-05 08:25:27,2024-11-05 08:28:02,IP Address,156.59.13.4,100,155,True,2024-11-05 08:28:03,R_4AoCdCD5TRa6dlT,,,,,1.2868,103.8503,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,Concept Art,,,,,,,,,,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Not familiar at all (e.g., never heard about it before today)",    Sometimes,cool,Moderate impact,Yes,,,Posting lower resolution versions of my artwork online,,,,,,,,,,,,,,,,,none,Neutral / Undecided,,Yes,,,,,,1,Yes,I can click some buttons to switch between a few presets,,,,Yes,1,,,,,,,I find it hard to write the robots.txt,,,,westlester033@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/102.0.0.0 Safari/537.36"
836,2024-11-05 08:37:57,2024-11-05 09:01:02,IP Address,49.148.240.9,100,1384,True,2024-11-05 09:01:03,R_4HZYH5ssT0vKjkJ,,,,,10.3099,123.893,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Other (please specify),Philippines,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Bluehost,They have a service connected with WordPress which is my main website builder/platform of choice.,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,"I think AI art is a poor attempt at machines being creative with their output being solely dependent on their end user's vocabulary and probably limited knowledge of ""art"" related topics. Also the fact that it is community and industry destroying doesn't help.",Severe impact,Yes,Reducing the amount of my artwork that I share online,,,Learning about AI art tools and possibly using them to assist my creative work,,,Other (please specify),shifting to another industry not related to art to earn money,,,,,,,,,,,Not likely at all,"1. yes if they make it REALLY obvious  2. no, Tech companies aren't incentivized to make our art/content not scrapable. They would probably hide or make it difficult to find that button. ",Very likely,I post art on my website,No,It's a snippet of code that you can put on your site that tells website crawlers and search engines not to to scrape your art or certain parts of your website. ,Likely,I will need it for my website so my art won't be used as AI food,Neutral / Undecided,I don't know if there is government regulation for this stuff. ,,,,,,,,,,,,,,,,,,,jfnomiko23@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
839,2024-11-05 09:37:39,2024-11-05 09:49:44,IP Address,68.224.128.231,100,724,True,2024-11-05 09:49:44,R_1vlkOHxwHrYkMQ9,,,,,36.129,-115.2765,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),"Graphic Design, Magazine Cover Illustration & Spot Art",United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It's stealing from artists and flooding platforms with soulless garbage. Even if it weren't produced unethically, I'm tired of having to guess whether or not a human being put thought into anything I'm looking at online.",Significant impact,Yes,,,,,,,Other (please specify),Abandoning social media sites that mandate allowing my work to be scraped for AI training.,,,,,,,,,,,,I want every site that tries to use its users as free training data to lose money and users. I want them to learn that turning everything on their site into AI slop isn't the get-rich-quick scheme they seem to think it is.,Very likely,"It's easy and it gives me back the agency to disallow AI from using my work. Even if I feel like AI already has my older work, on principle I want to make it more difficult.",No,robots.txt puts a small statement in a website's code that makes most bots and scrapers overlook the site by default.,Very likely,"It sounds easy and it's one more protection against scraping, even if it's not perfect.",Unlikely,"I think most companies won't bother to specifically bypass robots.txt, but I don't think they'll consciously respect it. I feel like AI companies have few qualms with stealing peoples' work.",,,,,,,,,,,,,,,,,,,abigailfitzpatrick01@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
842,2024-11-05 10:19:43,2024-11-05 10:32:41,IP Address,97.115.133.208,100,778,True,2024-11-05 10:32:42,R_7WF3XYIWLhBkxjz,,,,,45.5173,-122.6398,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,United States,,5 (full understanding),4,4,2,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,WordPress ,Best value when I needed to move the site off squarespace,caseycookson.com,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Poor; it's use is mainly to allow the rich access to skill without involving the skilled. It violated the basic idea of copyright(making sure no one has to compete with themself in the job market) and cuts us out of the profit completely. I don't want to be forced to work for Disney. The work itself is dirivitive even if it's something good when polished. Personally I don't like art by committee and I don't have any relationship with works the ""artist"" Also doesn't have a relationship to",Moderate impact,Yes,,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),"leaving sites that use scraping, deleting all work.",,,,,,,,,,,Very likely,I don't believe it will prevent scraping but I do believe it might be an important legal step in the future ,Very likely,same reason but I will be (and am) looking for new hosting,Yes,,,,,,Webcrawler that scrapes work or at least detects work to scrape,No,I am not sure,,,,No,,,,I dont know how to do it,,,I have trouble finding how to edit the robots.txt,I find it hard to write the robots.txt,I don't know how to use it,,,caseycookson@gmail.com,Yes,karla,Mozilla/5.0 (Android 10; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
843,2024-11-05 10:10:48,2024-11-05 10:44:43,IP Address,74.96.118.69,100,2034,True,2024-11-05 10:44:43,R_7LCrobMFSqueAzi,,,,,39.068,-76.9933,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,Traditional Sculpting,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,AI-generated art is easily recognizable from human made art. Usually there is an equal amount of contrast everywhere to emphasize details and the lighting looks synthetic with everyone in a painting having rimlights and(or) everything being highly rendered with no visible brushstrokes. Regardless of how diverse people prompt AI-generators they all have the same feeling and look to them. AI-art looks like an awkward amalgamation of every artist/photo in the internet or a bastardization of a particular artist(s) that has no sense of human touch to them.,Minor impact,No,,,,,,,,,,No,,,,,,,,,,"Because AI-generators don't know perpspective, color theory, composition, anatomy, or how to animate. There is a market for human made art which is why I haven't stopped learning how to draw and paint.",Neutral / Undecided,I don't get the sense that clicking a button to block AI companies from scraping the website will actually do anything. It seems easy to bypass as people will always find a way to scrape things on the internet.,No,Something you can add to a website that asks bots to not scrape the site for data/images,Unlikely,I don't have a website that I host,Not likely,AI companies don't care about respecting people.,,,,,,,,,,,,,,,,,,,tenzinrangdoltibet@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:134.0) Gecko/20100101 Firefox/134.0
844,2024-11-05 10:34:49,2024-11-05 10:45:19,IP Address,179.125.167.50,100,629,True,2024-11-05 10:45:20,R_6eq9XQyMxsySIRa,,,,,-22.895,-47.0439,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,Brazil,,5 (full understanding),3,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,"AI-Generative art could be a good source of study -- in the sense that (talking as someone with aphantasia) could help with VISUALIZATION of some things in the cases where they are not feasible to easily find references of. 
There might be other applications where it could be of ethical use, but my biggest problem with it currently is that the existing models and the base for it in general was made on the back of the art of artists that never consented to it, and that's extremely unethical, even more so if it is used by companies in order to not need to pay artists.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,Because I don't want my art to be used against my consent in order to make a machine that might take a portion of my own market share,Very likely,At least that's a way to consent or not for your art to be used like that -- i imagine most artists would favor this,No,"After this explanation, I understand it's like a ""metadata"" thingie that (some) bots will look for while looking at a website, in order to know what they should not access (if the person/company behind said bot has any semblance of ethics, that is)",Neutral / Undecided,"If it hides things from *search engines* then how will people find my work? That part specifically seems a bit counter productive, if it won't allow search engines to show my work to actual people -- seems like a double edged sword, even more when i'm not sure if robots made to scrape people's works will respect it at all",Not likely,"I mean, just look at big companies updating their TOS to include being able to use people's works. Databases that were created with people's works in it against their consent. AI-Bros don't seem like the most respectful/ethical bunch, it wouldn' surprise me in the slightest if they just ignored it",,,,,,,,,,,,,,,,,,,corynskyfields@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
845,2024-11-05 10:42:57,2024-11-05 10:54:36,IP Address,81.146.7.236,100,699,True,2024-11-05 10:54:36,R_8f1612AjPLv9N6B,,,,,51.7665,-1.2829,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,Digital 2D,Digital 3D,,Environmental,,Comicbook Art,Matte Painting,,,,United Kingdom,,5 (full understanding),3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,GoDaddy,Ease of setting up,antoninakalinina.com,"Somewhat familiar (e.g., understand the basics)",    Never,Very generic. Doubtful ethics.,Severe impact,No,,,,,,,,,,Yes,,,,Learning about AI art tools and possibly using them to assist my creative work,Using Glaze to protect my art before I post online,Preventing my websites from being scraped,,,Very likely,,Very likely,I want illustration to remain a paid job.,No,Prevents search engines and bots from entering certain parts of my website,Very likely,Sounds promising!,Neutral / Undecided,It depends on the legislative pressure put on them,,,,,,,,,,,,,,,,,,,akalinina@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 13; SM-A346B Build/TP1A.220624.014; wv) AppleWebKit/537.36 (KHTML, like Gecko) Version/4.0 Chrome/130.0.6723.83 Mobile Safari/537.36 [FB_IAB/FB4A;FBAV/488.0.0.78.79;IABMV/1;]"
846,2024-11-05 10:35:03,2024-11-05 10:55:08,IP Address,200.162.225.78,100,1204,True,2024-11-05 10:55:09,R_3JCJBYZVy5nFgZ3,,,,,-23.1798,-46.8816,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,Digital 2D,Digital 3D,,,Character and Creature Design,,,,,,Brazil,,5 (full understanding),5 (full understanding),5 (full understanding),3,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"i dont like Ai generated art for the simple reason that for it to be made it has to steal the works from thousands and thousands of artists. Some say its a creative tool, yeah, a creative tool created to make rich people richer. We, common workers cannot exactly fight against this, the value of our work only goes downhill and we see so much automation all around the place, lots of big studios already plan to layoff the creative workforces, always saying that the Gen AI will take their place. I really despise the common thing that people use to say about it, comparing to previous revolutions and stuff like that because the potencial of automatization and unemployment that Gen Ai can cause is limitless, the majority of jobs are really easy to automate. We in a capitalist society cannot fall for the tale that the burgouise will happily contain themselves and not cut costs wherever they can, even if that means firing thousands of workers.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,Preventing my websites from being scraped,Using Glaze to protect my art before I post online,Other (please specify),"i entered an artists movement called UNIDAD, democratic union of digital artists","i usually glaze my artwork and block all bots accounts, i stopped posting on twitter for this reason, started using bluesky and it has a way better artist community, twitter got blocked in my country a few months ago because elon musk was doing elon musk stuff, so pretty much everyone from twitter went to bluesky.",,,,,,,,,,,"because i know for a fact that if we keep letting those GEN AI companies to scrap our artwork soon we will not be hired anymore, its simple as that",Very likely,everything we can have to protect our artwork and get rid of these companies is welcomed,Yes,,,,,,its a file that can be used to not get tracked by bots if im not mistaken,Yes,I am not sure,,,,Yes,"i only use the one from artstation, i dont know exatcly how to use it to be honest, i just allowed it",,,,,,,,I don't know how to use it,,,joedemoreira777@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/128.0.0.0 Safari/537.36 OPR/114.0.0.0"
849,2024-11-05 10:56:47,2024-11-05 11:31:55,IP Address,189.131.227.51,100,2108,True,2024-11-05 11:31:56,R_3HBJUNBn5nK5N7B,,,,,19.3741,-99.2264,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,,,,,,,Comicbook Art,,,,,Mexico,,5 (full understanding),1 (no understanding),4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"I sincerely believe that what these technology companies are doing is a fraudulent theft from all of humanity, not just from us artists. It is sad that even the artistic community takes it lightly and adopts it as it is here and now.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"Because it is not fair that they take over other people's work that was generated over years and generations of artists, that is why I protect my art.",Not likely at all,"I don't have a website at all, I depend on other platforms and everything I upload is with Gaze",Yes,,,,,,They are supposed to protect the entire website from all bot attacks.,No,I have no control over the content,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,hibridooc@yahoo.com.mx,Yes,karla,"Mozilla/5.0 (Windows NT 6.3; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/109.0.0.0 Safari/537.36 Edg/109.0.1518.140"
851,2024-11-05 11:49:56,2024-11-05 11:57:00,IP Address,74.74.205.224,100,424,True,2024-11-05 11:57:00,R_7uQmHvEgZDyIqYI,,,,,42.7009,-73.1087,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,,,,,,,,Other (please specify),Writer/Theatre Artist,United States,,5 (full understanding),4,5 (full understanding),1 (no understanding),2,Yes,,,,,Other (please specify),Digital publications who pay me for my work,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,"It is theft, pure and simple. In its current incarnation, it was designed specifically to steal from artists and shove them out of the marketplace.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,,,,Preventing my websites from being scraped,,,,I use plug-in tools that are supposed to prevent scraping.,,,,,,,,,,,"If someone wants my work, they can pay me for it.",Very likely,"Why should I allow theft that causes harm to myself, fellow artists, and the environment?",No,"Blocks scraping, according to the text on the previous page. I would have to corrorborate that from a trusted source before I believed it/used it.",Neutral / Undecided,I don't believe the claim simply because it's on this survey. I would have to check with reliable sources.,Unlikely,"Why would they pay any attention? What, within the structure of the robots.txt stops it? You have not provided enough information to convince me.",,,,,,,,,,,,,,,,,,,quillgoddess@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/129.0.0.0 Safari/537.36"
853,2024-11-05 12:14:47,2024-11-05 12:28:12,IP Address,107.115.29.127,100,804,True,2024-11-05 12:28:13,R_1zHoNWDGFuzNKep,,,,,38.6226,-121.3885,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,Abstract,Illustration,,Anime and Manga Art,,,,,,,,Items Props,,,United States,,4,4,4,1 (no understanding),2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"My impression of AI generated art is wholly negative, based on evidence that it violates copyright and is being used by companies to phase out human workers. Generative AI has also been used by persons to harass and demean others, especially those critical of AI companies. I see no benefit to generated art.",Significant impact,Yes,Reducing the amount of my artwork that I share online,,,,,,Other (please specify),Signing petitions in support of artists’ rights,,,,,,,,,,,,I believe that we should do what we can to protect ourselves and support those in the creative fields when they are under threat by corporate greed.,Very likely,"Even if the crawlers ignore or get around the mechanism, it would legally be in violation of that site’s TOS. ",Yes,,,,,,The code is meant to tell web crawlers to not enter the site or collect information from it.,No,I have no control over the content,,,,No,,,,,Other (please specify),I don’t have administrative control over any site where I post my work in order to alter the code.,,,I don't know how to use it,,,mbertrand486@yahoo.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_5_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.5 Mobile/15E148 Safari/604.1"
854,2024-11-05 12:41:52,2024-11-05 12:51:19,IP Address,78.3.212.231,100,567,True,2024-11-05 12:51:20,R_8dTfqXEXAZ52uny,,,,,45.5473,18.6951,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,,,,,,,Other (please specify),Croatia,4,4,4,3,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"Even if it is described as a ""tool"", it's effectiveness is based on a procedure that utilizes art and visual material that was not meant to be used for such use. Therefore the whole process is based on stolen database and should be regulated.",Significant impact,Yes,,Actively removing my old artwork from the Internet,,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"... because the images I have painted are my own. I want to decide if my art is used to train an AI and, if so, I want to opt-in and be compensated when the AI produces visual syntesis using from the databases my art.",Very likely,because opting in is morally end ethically right,Yes,,,,,,It is a mechanism that offers a brief description of a website to the search engines.,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,fabioleonemail@gmail.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
860,2024-11-05 14:28:19,2024-11-05 14:53:52,IP Address,107.155.57.156,100,1532,True,2024-11-05 14:53:53,R_1TMCRnFZ5Wu8AEN,,,,,37.1835,-121.7714,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,Traditional Painting and Drawing,Photography,,,,,,,Traditional Sculpting,,,,,,,,United States,,5 (full understanding),3,4,2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,"I have been very satisfied progressing all my works with AI-generated art. At first i had a little difficulty till i gave it my best. 
My previous work for a wedding ceremony was rated 89 because the commitment and effort in generating the appropriate Art. ",Significant impact,Yes,,Actively removing my old artwork from the Internet,,Learning about AI art tools and possibly using them to assist my creative work,Preventing my websites from being scraped,,,,I avoid all the fishing websites and corrupted links,,,,,,,,,,,For the protection of my work and visibility ,Neutral / Undecided,,Yes,,,,,,Helps to tell search engine crawlers which pages on a website they can access without being interrupted. ,Yes,I can click some buttons to switch between a few presets,,,,Yes,For the basics safety of configurations within the connection of my internet and database,,,,,,,,,,,christinawigley01@outlook.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_4_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.4.1 Mobile/15E148 Safari/604.1"
861,2024-11-05 15:31:32,2024-11-05 15:38:23,IP Address,47.221.62.228,100,411,True,2024-11-05 15:38:24,R_3rIdi9KC9XvH4OR,,,,,30.6293,-97.6687,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,,,,,,,Canada,,4,4,4,1 (no understanding),4,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Hate it, from my understanding it compiles from other images (usually other people's art, photography, etc) to create its own image ",Severe impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,Other (please specify),Moved to posting higher res photos on Cara ,,,,,,,,,,,,What,Very likely,I dont want my art to be stolen from a robot ,No,Blocks Ai from seeing your posts,Likely,My art is mine and not for a big corp to steal ,Not likely,Big corps dont care,,,,,,,,,,,,,,,,,,,Hd.tanya@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 13; SM-G781W Build/TP1A.220624.014; wv) AppleWebKit/537.36 (KHTML, like Gecko) Version/4.0 Chrome/129.0.6668.97 Mobile Safari/537.36 [FB_IAB/FB4A;FBAV/485.0.0.70.77;IABMV/1;]"
863,2024-11-05 15:47:46,2024-11-05 15:53:32,IP Address,172.56.107.200,100,346,True,2024-11-05 15:53:33,R_3FHNaBbEFQZl3HP,,,,,47.6137,-122.3104,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,Game Art,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,"AI is built on theft, unconsent, and exploitation. It's terrible for the environment, and will be terrible for the economy and society as a whole in the long run. Generative AI and LLMs as they currently exist, do not work without mass unconsentual webscraping, which steals intellectual property and requires a lot of power and water consumption.",Severe impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,Other (please specify),Educating people online about the ethics issues,,,,,,,,,,,,I do not consent to my work being scraped,Very likely,"Because even though most AI companies are unethical enough to ignore that, it still makes a statement.",Yes,,,,,,It's a list of AI domains to block from your personal website,,I am not sure,,,,No,,,,I dont know how to do it,Other (please specify),"I do not have a personal website, and facebook / instagram have AI built in",,,I don't know how to use it,,,lyon.natalia@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/111.0.0.0 Mobile Safari/537.36"
864,2024-11-05 17:36:37,2024-11-05 17:47:38,IP Address,76.103.193.163,100,660,True,2024-11-05 17:47:38,R_7oYD4aZWbAU2NfK,,,,,37.8135,-121.9658,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,,,,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Wix,customization options,,"Somewhat familiar (e.g., understand the basics)",    Never,"I still believe that it is wrong, as images used to generate were not authorized for this use by artist. I also have a big problem with people who use ai to generate images calling themselves ""illustrators."" I think ai art will stay around and eventual use images where permission was given and think that a new term should be used for people who create art with ai. They will never be illustrators. I have no problem with illustrators using ai in the concept phase, then actually drawing, using the images as reference. This is no different than using traditional images for reference, as long as it is not traced or copied stroke for stroke.",Moderate impact,No,,,,,,,,,,No,,,,,,,,,Very likely,I don't want my artwork used,Very likely,I don't want them using my artwork,No,"helps to limit image scraping by telling reputable companies don't scrape, of course, useless against disreputable",Very likely,it sounds like it could be somewhat effective,Neutral / Undecided,"I think, unfortunately, I lot of companies will not respect and will do it anyway.",,,,,,,,,,,,,,,,,,,annettewoodgraphics@yahoo.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
866,2024-11-04 17:33:43,2024-11-05 18:09:00,IP Address,209.52.88.80,100,88517,True,2024-11-05 18:09:02,R_6LbsiD5xt4WR4jw,,,,,49.245,-123.1337,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,Game Art,,Digital 2D,Digital 3D,,,Character and Creature Design,,,Items Props,,,Canada,,4,4,4,3,2,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Free service (e.g., free server with AWS)",,IM Creator,"It’s easy to use, highly customizable and free (in some cases)",http://www.marcogonzalezart.com/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It’s a tool created to replace creative roles, while giving the public the fake impression they can create. It actually stifles creativity and critical thinking, fostering a consumerist and shallow culture, fed with stolen work, promoting mysoginistic and racist stereotypes, and further destroying the environment. It’s not a tool designed with or for artists.",Moderate impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,"I don’t think they’d care, unless there was some actual mechanism to stop them from stealing, but at least it’s important to have a clear stance and some visual proof that we oppose their practices",Very likely,"That’s (aside from possibly legal issues) the only thing they could understand. I don’t want any of my work used for training AI models, I won’t consent to it but I know they won’t just listen, so at least it’d be nice to have a protection like that ",Yes,,,,,,Restrict who and/or how people or other services access or interact with a website. Or at least that’s what I’ve tried to use it for.,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,marco.gonzalez.leyton@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 16_7_10 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/16.6 Mobile/15E148 Safari/604.1"
868,2024-11-05 18:55:46,2024-11-05 19:02:34,IP Address,51.195.218.28,100,408,True,2024-11-05 19:02:35,R_8fBr3tEvrKe4Gf7,,,,,51.4964,-0.1224,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,Photography,,,,Anime and Manga Art,,Digital 3D,,,,,,,,,United States,,3,3,5 (full understanding),5 (full understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Al-generated art expands creative possibilities,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,,Likely,,Yes,,,,,,Robots.txt is a text file that website owners create to communicate with web crawlers,Yes,I have full control over the full content of robots.txt,,Provided by my website hosting platform,,No,,,I don't mind AI training on my art,,,,,I find it hard to write the robots.txt,,,,solomonfredrick001@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 14; TECNO CL6k Build/UP1A.231005.007; wv) AppleWebKit/537.36 (KHTML, like Gecko) Version/4.0 Chrome/130.0.6723.86 Mobile Safari/537.36[FBAN/EMA;FBLC/en_US;FBAV/423.0.0.12.114;]"
870,2024-11-05 21:07:40,2024-11-05 21:11:11,IP Address,104.223.93.244,100,210,True,2024-11-05 21:11:12,R_3i8vmOsnaj6QtfF,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United Kingdom,,2,5 (full understanding),3,3,4,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Rarely,To test,Minor impact,No,,,,,,,,,,No,,,,,,,,,,Not interested in it,Likely,,No,Good idea,Likely,,Likely,,,,,,,,,,,,,,,,,,,,s7035240593@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
871,2024-11-05 22:04:46,2024-11-05 22:07:10,IP Address,155.94.216.104,100,144,True,2024-11-05 22:07:11,R_6IWZld8u8oD8Nrj,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,Concept Art,,,,Illustration,,,,,,,,,,,,,United States,,4,1 (no understanding),4,2,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,Good,Minor impact,No,,,,,,,,,,No,,,,,,,,,,Not needed ,Likely,,No,Great ideas ,Likely,,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,samuelfaith488@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
872,2024-11-05 22:55:42,2024-11-05 22:57:22,IP Address,155.94.216.47,100,99,True,2024-11-05 22:57:22,R_3IWS1XtrZEvWhMg,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,Traditional Painting and Drawing,,,,Game Art,,,,,,,,,,,,United States,,4,4,4,4,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,Not bad,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not necessarily ,Unlikely,,No,Great,Likely,,Likely,,,,,,,,,,,,,,,,,,,,paulijordan741@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
873,2024-11-05 22:57:30,2024-11-05 22:59:30,IP Address,155.94.216.47,100,120,True,2024-11-05 22:59:31,R_7YffwcwCAZaM1rW,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United States,,4,3,4,5 (full understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,I love it,Significant impact,Yes,,,Posting lower resolution versions of my artwork online,,Preventing my websites from being scraped,,,,Deleting some things ,,,,,,,,,,,I need to do it,Likely,,Yes,,,,,,Good ,Yes,I can click some buttons to switch between a few presets,,,,,,,,,,,I have trouble finding how to edit the robots.txt,,,,,silva.jones1290@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
874,2024-11-05 22:59:38,2024-11-05 23:01:10,IP Address,155.94.216.47,100,91,True,2024-11-05 23:01:10,R_6oAgzMz7lmOUQ9A,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,Digital 3D,,,,,,,,,United States,,3,3,3,4,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,It saves timr,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Nothing ,Likely,,No,Great,Likely,,Likely,,,,,,,,,,,,,,,,,,,,samsonjosh125@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
875,2024-11-05 23:01:22,2024-11-05 23:03:17,IP Address,155.94.216.47,100,115,True,2024-11-05 23:03:18,R_59c6GMT8WmUceQ3,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,3,2,4,3,4,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,It teaches a lot so good,Significant impact,No,,,,,,,,,,No,,,,,,,,,,I think it is okay,Likely,,Yes,,,,,,For controlling ,Yes,I can click some buttons to switch between a few presets,,,,Yes,Nothing ,,,,,,,,,,,camilalynda5@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
879,2024-11-05 23:04:24,2024-11-05 23:05:49,IP Address,155.94.216.47,100,85,True,2024-11-05 23:05:49,R_1YxlRFrq85ZPhS5,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,4,3,3,4,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Great,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not required ,Likely,,No,Good,Likely,,Neutral / Undecided,,,,,,,,,,,,,,,,,,,,isabellalizzy92@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
881,2024-11-05 23:05:57,2024-11-05 23:07:38,IP Address,155.94.216.47,100,101,True,2024-11-05 23:07:39,R_1Q4oCAE2uwjuNrp,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,Photography,,,,Anime and Manga Art,,,,,,,,,,,United States,,3,4,4,4,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,I have my own server,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,Good,Moderate impact,No,,,,,,,,,,No,,,,,,,,,Likely,,Neutral / Undecided,,No,I think it will be good,Likely,,Likely,,,,,,,,,,,,,,,,,,,,anitabella901944@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
882,2024-11-05 23:07:52,2024-11-05 23:09:37,IP Address,155.94.216.47,100,104,True,2024-11-05 23:09:38,R_7F3dxaPNBIlGoaY,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,Game Art,,,,,,,,,,,,United States,,3,5 (full understanding),3,3,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,It's ,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not necessarily ,Likely,,Yes,,,,,,For protection ,No,I am not sure,,,,No,,I am concerned it will impact the discoverability of my website online,,,,,,I find it hard to write the robots.txt,,,,sambillbilly@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
883,2024-11-05 23:09:46,2024-11-05 23:11:22,IP Address,155.94.216.47,100,95,True,2024-11-05 23:11:23,R_1IYkhEeAZEwtsj7,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,3,3,4,2,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,Great 👍 ,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not interested ,Likely,,No,Nice ,Likely,,Likely,,,,,,,,,,,,,,,,,,,,brocksbrad@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
884,2024-11-05 23:11:30,2024-11-05 23:14:41,IP Address,155.94.216.47,100,190,True,2024-11-05 23:14:41,R_3IYto1wEH5mB6Va,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United States,,3,4,3,2,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Often,Makes work easier ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,I don't need it,Very likely,,No,Good to try,Likely,,Very likely,,,,,,,,,,,,,,,,,,,,jamesnews583@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
885,2024-11-05 23:20:37,2024-11-05 23:22:23,IP Address,104.223.93.236,100,106,True,2024-11-05 23:22:24,R_7AZagYq4jvimmEV,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United States,,3,4,4,3,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Sometimes,Good,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Not needed ,Likely,,No,Good work ,Likely,,Very likely,,,,,,,,,,,,,,,,,,,,millicentritadavid@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
886,2024-11-05 23:22:32,2024-11-05 23:24:24,IP Address,104.223.93.236,100,111,True,2024-11-05 23:24:24,R_3hMzfMO39uMgrwV,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,3,4,4,4,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Slightly familiar (e.g., have heard about it a few times)",    Often,Nice to use,Significant impact,No,,,,,,,,,,No,,,,,,,,,,I don't know how,Likely,,Yes,,,,,,Protection fr9m.bots,No,I have full control over the full content of robots.txt,,Provided by my website hosting platform,,Yes,,,,,,,I have trouble finding how to edit the robots.txt,,,,,fredrickoleonard601@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
887,2024-11-05 23:24:33,2024-11-05 23:26:21,IP Address,104.223.93.236,100,107,True,2024-11-05 23:26:21,R_12ulfLkfcxvBOj8,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,,,,,,Anime and Manga Art,,,,,,,,,,,United States,,4,4,3,4,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Often,It makes work easier ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,No need to do so,Likely,,No,Good,Likely,,Very likely,,,,,,,,,,,,,,,,,,,,rachaelsolomon01731@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
888,2024-11-05 23:26:33,2024-11-05 23:29:05,IP Address,104.223.93.236,100,152,True,2024-11-05 23:29:06,R_6nOwP7EQWURqQVC,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,,Traditional Sculpting,,,,,,,,United States,,4,3,4,3,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Good for learning broad ,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not needed ,Very likely,,No,Love to use it,Neutral / Undecided,,Very likely,,,,,,,,,,,,,,,,,,,,jolieann590@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
889,2024-11-05 23:29:20,2024-11-05 23:31:02,IP Address,104.223.93.236,100,102,True,2024-11-05 23:31:03,R_6iUL4QYwQC3KW7y,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,,,,,,,,,,,,,,United States,,3,4,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Often,Good ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,,Likely,,No,Love it,Very likely,,Likely,,,,,,,,,,,,,,,,,,,,marasitafrank@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
891,2024-11-05 23:45:51,2024-11-05 23:47:30,IP Address,155.94.216.50,100,98,True,2024-11-05 23:47:30,R_7JLuf86g39bOFz7,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,3,4,3,4,4,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Often,Great work,Significant impact,Yes,,,,Learning about AI art tools and possibly using them to assist my creative work,,,,,,,,,,,,,,,,Don't know ,Likely,,Yes,,,,,,Like using Against bot,Yes,I can click some buttons to switch between a few presets,,,,Yes,,,,,,,I have trouble finding how to edit the robots.txt,,,,,alexandersam2090@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
892,2024-11-05 23:47:41,2024-11-05 23:49:15,IP Address,155.94.216.50,100,93,True,2024-11-05 23:49:15,R_3RZYoGEURCu5VeP,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,Traditional Painting and Drawing,,,,,,,,,,,,,,,,United States,,4,4,3,4,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Good ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Not necessarily ,Very likely,,No,Good,Very likely,,Likely,,,,,,,,,,,,,,,,,,,,ruthbilly1968@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
893,2024-11-05 23:49:21,2024-11-05 23:50:47,IP Address,155.94.216.50,100,85,True,2024-11-05 23:50:48,R_6mcqELYN42JQEuZ,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,,Traditional Sculpting,,,,,,,,United States,,4,4,3,2,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Great ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Nothing ,Likely,,No,Nice 9dea,Neutral / Undecided,,Very likely,,,,,,,,,,,,,,,,,,,,jorcook90@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
894,2024-11-05 23:51:49,2024-11-05 23:53:36,IP Address,155.94.216.50,100,107,True,2024-11-05 23:53:37,R_61u3sDRmWHCiztW,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,Photography,,,,,,,,,,,,,,,United States,,4,3,3,4,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Often,I love it,Significant impact,No,,,,,,,,,,No,,,,,,,,,,No need,Very likely,,Yes,,,,,,Something like modifier ,Yes,I have full control over the full content of robots.txt,,Copied from the Internet (e.g. a blog),,Yes,Not sure,,,,,,,I find it hard to write the robots.txt,,,,slynn8183@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
895,2024-11-05 23:53:44,2024-11-05 23:55:18,IP Address,155.94.216.50,100,93,True,2024-11-05 23:55:19,R_1WuTQY11XQuPYMb,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,,,,,Anime and Manga Art,,,,,,,,,,,United States,,4,3,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Not bad ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Unnecessarily ,Likely,,No,Great,Likely,,Likely,,,,,,,,,,,,,,,,,,,,ann801139@gmail.com,No,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
896,2024-11-05 23:55:26,2024-11-05 23:58:15,IP Address,155.94.216.50,100,168,True,2024-11-05 23:58:16,R_7j4VmtzQhkTpbwZ,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,,,,Game Art,,,,,,,,,,,,United States,,3,4,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Often,Great work ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Not sure ,Likely,,No,It's okay,Likely,,Very likely,,,,,,,,,,,,,,,,,,,,monicamorgan093@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
897,2024-11-05 23:58:23,2024-11-06 00:00:04,IP Address,155.94.216.50,100,101,True,2024-11-06 00:00:05,R_5ssSAgvdi2uM9wH,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,,Traditional Sculpting,,,,,,,,United States,,4,4,3,3,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Loving ,Moderate impact,No,,,,,,,,,,No,,,,,,,,,,Not needed ,Likely,,No,Protection ,Neutral / Undecided,,Likely,,,,,,,,,,,,,,,,,,,,caesyvival@gmail.com,No,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
898,2024-11-06 00:00:12,2024-11-06 00:02:18,IP Address,155.94.216.50,100,126,True,2024-11-06 00:02:19,R_36mc1QpKMSblpER,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,,,,,,,,Character and Creature Design,,,,,,United States,,3,3,4,3,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Nice ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,Nothing ,Likely,,No,Good,Likely,,Likely,,,,,,,,,,,,,,,,,,,,doe907479@gmail.com,No,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
899,2024-11-06 00:03:34,2024-11-06 00:06:02,IP Address,155.94.216.50,100,148,True,2024-11-06 00:06:03,R_7oFqZEhDQDOtZDP,,,,,33.7485,-84.3871,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,Photography,,,,,,,,,,,,,,,United States,,3,3,4,2,2,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Often,Makes work more easy ,Significant impact,No,,,,,,,,,,No,,,,,,,,,,No need ,Likely,,No,Nice,Likely,,Very likely,,,,,,,,,,,,,,,,,,,,timmileyin8@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
900,2024-11-06 01:09:49,2024-11-06 01:16:14,IP Address,138.199.31.150,100,384,True,2024-11-06 01:16:15,R_2NFoS1sjcCqlM2q,,,,,51.5064,-0.02,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,Abstract,,,,Digital 2D,Digital 3D,,,,,,,,,United States,,3,3,3,4,3,No,,,,,,,,,,,,"Slightly familiar (e.g., have heard about it a few times)",    Sometimes,"It innovativeness, pushing boundaries of creativity 

AI generated art looks very presentable ",Severe impact,No,,,,,,,,,,No,,,,,,,,,,I feeel it was not necessary ,Neutral / Undecided,,No,Well I feel it would be easy to access and save more time ,Likely,Cos it easier ,Likely,I don’t really think any company would not want this bcos it would not be time consuming ,,,,,,,,,,,,,,,,,,,Uchennad248@gmail.com,Yes,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_0 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) CriOS/128.0.6613.92 Mobile/15E148 Safari/604.1"
901,2024-11-06 01:20:39,2024-11-06 01:47:06,IP Address,124.6.136.78,100,1586,True,2024-11-06 01:47:06,R_4e4GMDFXPfNZlNP,,,,,14.5955,120.9721,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,Character and Creature Design,,,,,,Other (please specify),Philippines,5 (full understanding),4,4,1 (no understanding),3,Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Free service (e.g., free server with AWS)",,Carrd.co,"It was free, easy to set up, and easy to use.",https://extracurriculart.carrd.co/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"It is unethical, non-copyrightable, bad for the environment (due to its energy and water requirements), and overall not useful in production (ai-generated images aren't useful as base assets nor are they useful as finished assets).",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,I would like to keep AI companies as far away as possible from my art so that it can't be used for training.,Very likely,,Yes,,,,,,"I believe robots.txt provides instructions for search engines and/or scraping bots on which parts of a website can be indexed and which parts cannot. This, however, depends entirely on whether or not companies responsible for scraping would honor these instructions.",No,I am not sure,,,,No,,,,,Other (please specify),I don't trust tech companies to honor the robots.txt anyway especially since legal protections are either non-existent or weak.,I have trouble finding how to edit the robots.txt,,,,,rieno.ivan.monterona@gmail.com,Yes,karla,Mozilla/5.0 (X11; Linux x86_64; rv:130.0) Gecko/20100101 Firefox/130.0
906,2024-11-06 01:29:36,2024-11-06 03:33:17,IP Address,43.251.173.67,100,7420,True,2024-11-06 03:33:18,R_4p7CnF6DEx60B57,,,,,22.518,88.3832,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,,Illustration,,Anime and Manga Art,,,,Environmental,,,,,,,India,,5 (full understanding),4,5 (full understanding),1 (no understanding),5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,"For me, AI-generated art is a tool to experiment with and find inspiration for new drawings or illustrations, but the realistic art that AI creates makes me worried that in the future, artists like myself may lose my job.",Significant impact,No,,,,,,,,,,No,,,,,,,,,,i  don't know what I can do about this.,Very likely,to protect my intellectual property and art style.,Yes,,,,,,It is a text file that websites use to instruct web crawlers what parts of the website they can and can't access.,Yes,I am not sure,,,,No,,I am concerned it will impact the discoverability of my website online,,,,,,I find it hard to write the robots.txt,,,,airdropstyx@gmail.com,Yes,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
932,2024-11-06 09:41:46,2024-11-06 09:52:53,IP Address,95.90.237.175,100,666,True,2024-11-06 09:52:53,R_8TYKHfFMFXCbP7I,,,,,52.4836,13.3156,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,,,Game Art,,Digital 2D,,,Environmental,Character and Creature Design,,,,Other (please specify),"Pixel Art, Animation",Germany,,5 (full understanding),5 (full understanding),5 (full understanding),2,1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,Other (please specify),"itch, patreon",,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,Soulless.,Significant impact,Yes,,,,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,I don't want my art to be used to contribute developing a learning model.,Very likely,I don't want my art to be scraped by AI companies.,No,Prevents AI companies' bots from scraping data/art from your website. Although it is more like a request than a way to force prevent scraping.,Very likely,Preventing any amount of scraping is good.,Unlikely,Human greed. Scraping art and data from internet using bots is already a questionable thing when morals are considered. I don't think these companies would respect anything unless it is enforced by law.,,,,,,,,,,,,,,,,,,,,No,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
933,2024-11-06 09:51:19,2024-11-06 09:57:12,IP Address,173.167.216.141,100,353,True,2024-11-06 09:57:13,R_7QX4h3GXGfT63ct,,,,,40.6892,-74.2758,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,,,Abstract,Illustration,,,,,,,,,,,,,United States,,5 (full understanding),5 (full understanding),5 (full understanding),3,4,No,,,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Often,I see AI generated art as something mind-blowing and impressive.,Minor impact,No,,,,,,,,,,No,,,,,,,,,,I feel it wouldn't have much effect on me.,Neutral / Undecided,,Yes,,,,,,It is a text file that instructs search engine crawlers on how to interact with a website.,Yes,I can click some buttons to switch between a few presets,,,,Yes,I feel I need my work to be original.,,,,,,,,,,,lawrencemark5854@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 13; SM-G981U1 Build/TP1A.220624.014) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.6723.106 Mobile Safari/537.36"
936,2024-11-06 12:59:44,2024-11-06 13:27:26,IP Address,97.90.216.201,100,1662,True,2024-11-06 13:27:27,R_5qvNL5TStltQp77,,,,,35.6857,-82.021,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,,,,,,,United States,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,carrd,simple to use,,"Somewhat familiar (e.g., understand the basics)",    Never,"Disdain for the overall concept, knowing how easy it is to use, it will easily muscle out artists eventually. Artists are already seen as disposable. It worries me that it could eventually stamp out the desire to create art, and make people even less likely to invest time in it, when art just feels so important to expression and being human. idk.

I have somewhat less of a problem with the idea of it being used as a tool such as in-house with a specific use in mind, with original art/concepts fed into it or something similar. Some other minor cases where the art would just be throwaway anyway are whatever to me (clipart for example). It feels unlikely that it will ever be used ethically.",Moderate impact,No,,,,,,,,,,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,Using Glaze to protect my art before I post online,Preventing my websites from being scraped,,,Very likely,,Very likely,,No,"Suggests to a potential scraper that your art is off-limits, but doesn't stop every attempt and can be ignored by some.",Neutral / Undecided,"Feeling a bit like it doesn't matter, if it can be ignored it likely will be ignored.",Unlikely,"Same as above. Feeling a bit like it doesn't matter, if it can be ignored it likely will be ignored.",,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
946,2024-11-06 20:56:50,2024-11-06 21:06:05,IP Address,191.8.216.79,100,554,True,2024-11-06 21:06:06,R_7rd4qlEUrEe67ND,,,,,-23.5335,-46.6359,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,Illustration,,,Digital 2D,,,,,,,,,,Brazil,,5 (full understanding),3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,I hate it and want it to go away,Minor impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,,Very likely,I don't want my  art to be used for AI,Yes,,,,,,I don't know,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:109.0) Gecko/20100101 Firefox/117.0
947,2024-11-06 23:36:17,2024-11-06 23:40:41,IP Address,104.223.104.203,100,264,True,2024-11-06 23:40:42,R_5q7zm0rnTaBw5ro,,,,,32.8137,-96.8704,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,,,Photography,,,,,,Digital 3D,,,,,,,,,United States,,5 (full understanding),4,3,4,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Sometimes,Takes away originality,Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,,,,,,,,,,,,,,,,,,Why not,Neutral / Undecided,,No,Block pergorming tasks,Likely,Why,Unlikely,,,,,,,,,,,,,,,,,,,,Amosbeckerskin@gmail.com,Yes,karla,"Mozilla/5.0 (Linux; Android 7.1.1; OPPO A83 Build/N6F26Q; wv) AppleWebKit/537.36 (KHTML, like Gecko) Version/4.0 Chrome/119.0.6045.193 Mobile Safari/537.36[FBAN/EMA;FBLC/en_GB;FBAV/432.0.0.9.110;FBCX/modulariab;]"
953,2024-11-04 13:38:01,2024-11-04 13:39:07,IP Address,35.148.33.186,17,65,False,2024-11-07 13:39:13,R_72Lwe3jlc6mz9HO,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,,Traditional Painting and Drawing,,Abstract,Illustration,,Anime and Manga Art,Digital 2D,,Traditional Sculpting,Environmental,Character and Creature Design,Comicbook Art,,,,,United States,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
954,2024-11-04 13:52:11,2024-11-04 13:54:04,IP Address,73.44.115.194,40,113,False,2024-11-07 13:54:09,R_32PD1kAzabyo5Vo,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),2,5 (full understanding),2,3,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Somewhat familiar (e.g., understand the basics)",    Never,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
955,2024-11-04 13:39:08,2024-11-04 13:54:49,IP Address,179.6.3.101,68,940,False,2024-11-07 13:54:55,R_5bQ8suQk5rjgnjW,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,,,,,,,,Character and Creature Design,,,,Other (please specify),2D Animation,Other (please specify),Perú,5 (full understanding),3,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"An interesting innovation, at the moment I feel its use is really unethical because of the methods of colleting data",Moderate impact,No,,,,,,,,,,No,,,,,,,,,,"I really dont think the tecnology could replace me, if Im wrong I´ll just find another source of income.",Very likely,I think this companies have no right to use the data we own,No,,,,,,,,,,,,,,,,,,,,,,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
957,2024-11-04 14:28:29,2024-11-04 14:38:53,IP Address,193.80.200.19,28,624,False,2024-11-07 14:39:00,R_84laTq8H8jd4rAu,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,,,,,,,Character and Creature Design,,,,,,Other (please specify),Austria,5 (full understanding),4,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
960,2024-11-04 15:50:05,2024-11-04 18:12:44,IP Address,67.176.155.217,26,8558,False,2024-11-07 18:12:48,R_3Cv3D50gZjDzfBs,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United States,,5 (full understanding),4,5 (full understanding),2,5 (full understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
963,2024-11-04 21:59:48,2024-11-04 22:01:28,IP Address,119.195.213.3,17,100,False,2024-11-07 22:01:35,R_4ewO5fuOZX7ivh3,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,Concept Art,,,,Illustration,,,Digital 2D,,,,,,,,,,Other (please specify),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/17.6 Mobile/15E148 Safari/604.1"
964,2024-11-04 21:44:10,2024-11-04 22:08:03,IP Address,66.58.236.51,96,1432,False,2024-11-07 22:08:06,R_6TFrKsOfZtuR1Xq,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,,,,,,,United States,,5 (full understanding),4,5 (full understanding),2,2,Yes,,"Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,"n/a, selected in error",see above,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"Predominantly used to be a quick and cheap alternative to human art. Theft. No benefits that outweigh the heavy cost and damage it does to the career of artists, the dilution of the 
Has overly saturated search results to the point where searching for photos of real people/places/animals/etc generates thousands of generated, incorrect, irrelevant or horrifying results.
",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,Learning about AI art tools and possibly using them to assist my creative work,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,Very likely,I do not want my artwork to be sampled or scraped by AI to be used in the learning process. ,Very likely,See previous,Yes,,,,,,has to do with web crawlers,No,I have no control over the content,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:131.0) Gecko/20100101 Firefox/131.0
966,2024-11-05 01:36:43,2024-11-05 01:38:18,IP Address,179.193.66.127,17,95,False,2024-11-08 01:38:21,R_7M9FWCUOXBnvCRS,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,Concept Art,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,Comicbook Art,,,,,Brazil,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
973,2024-11-05 06:45:44,2024-11-05 06:46:36,IP Address,172.56.165.13,17,51,False,2024-11-08 06:46:37,R_6dWfeES6wFSVJna,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,5-10 years,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,,,,,,,,,United States,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/21G93 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPhone13,1;FBMD/iPhone;FBSN/iOS;FBSV/17.6.1;FBSS/3;FBID/phone;FBLC/en_US;FBOP/5;FBRV/659817923;IABMV/1]"
974,2024-11-05 07:41:57,2024-11-05 07:45:42,IP Address,94.8.214.36,68,224,False,2024-11-08 07:45:43,R_2Wmuzzwd3CkseyZ,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,5-10 years,,Traditional Painting and Drawing,,,Illustration,,,,,,,,,,,,,United Kingdom,,5 (full understanding),3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Go Daddy,"Cheap, east",,"Somewhat familiar (e.g., understand the basics)",    Never,It looks uncanny and somehow disturbing ,Significant impact,No,,,,,,,,,,Yes,,,,,,,Other (please specify),Don’t know yet ,Very likely,,Very likely,,No,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (iPhone; CPU iPhone OS 17_6_1 like Mac OS X) AppleWebKit/605.1.15 (KHTML, like Gecko) Mobile/21G93 [FBAN/FBIOS;FBAV/488.0.0.68.101;FBBV/658219612;FBDV/iPhone13,1;FBMD/iPhone;FBSN/iOS;FBSV/17.6.1;FBSS/3;FBID/phone;FBLC/en_GB;FBOP/5;FBRV/659905328;IABMV/1]"
975,2024-11-05 08:26:24,2024-11-05 08:28:20,IP Address,188.253.115.253,96,116,False,2024-11-08 08:28:21,R_4Hq56Z1gXmRodUG,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I haven't made any money from my art,,,Traditional Painting and Drawing,,,,,Anime and Manga Art,Digital 2D,,,,,,,,,,United States,,4,3,4,2,3,Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Slightly familiar (e.g., have heard about it a few times)",    Sometimes,2,Moderate impact,Yes,,Actively removing my old artwork from the Internet,,,,,,,,,,,,,,,,,,,Likely,,Yes,,,,,,,,,,,,Yes,,,,,,,,,I don't know how to use it,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36 Edg/130.0.0.0"
976,2024-11-05 08:27:58,2024-11-05 08:35:32,IP Address,108.59.191.204,68,453,False,2024-11-08 08:35:41,R_32rlflIEYc5owwS,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,10 years or more,Concept Art,Traditional Painting and Drawing,,,Illustration,,,Digital 2D,,Traditional Sculpting,,Character and Creature Design,,,,,,United States,,4,3,5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,Carrd with custom domain through GoDaddy,Carrd for the customization feature to website building and GoDaddy for the low price of the domain.,,"Very familiar (e.g., deep understanding of how AI-generated art works)",    Never,I do not support AI generated art. I think it's okay if you want to take inspiration from AI concepts to create your own piece from scratch but otherwise I don't support AI art as it takes away work from actual artists. It also tends to look fake and soul less.,Moderate impact,No,,,,,,,,,,No,,,,,,,,,Very likely,I dont want my art to be used to train AI so I would absolutely use this.,Very likely,I dont want my art to train AI,No,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
977,2024-11-05 09:00:20,2024-11-05 09:01:04,IP Address,188.146.148.136,13,44,False,2024-11-08 09:01:13,R_2BAvS7hVo3OT6F3,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
979,2024-11-05 13:24:58,2024-11-05 13:25:51,IP Address,87.239.89.9,15,52,False,2024-11-08 13:25:51,R_2TycNuFvlMDa72p,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,Concept Art,,,,,Game Art,,Digital 2D,,,,Character and Creature Design,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
980,2024-11-08 09:08:12,2024-11-08 16:23:04,IP Address,187.189.15.238,100,26092,True,2024-11-08 16:23:05,R_33GrRXyyDqXXUGJ,,,,,25.5397,-103.429,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,Anime and Manga Art,Digital 2D,,Traditional Sculpting,,,,,Items Props,Other (please specify),Plush art,Mexico,,5 (full understanding),3,4,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)",,,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"A ""tool"" made by and for people that doesn't understand what is art and why it is an important part of human expression and culture. It is akin to a souless regurgitation of stolen communication skills paraded as an advancement for people with only deep pockets and people that want deep pockets.  ",Significant impact,Yes,Reducing the amount of my artwork that I share online,,Posting lower resolution versions of my artwork online,,,Using Glaze to protect my art before I post online,,,,,,,,,,,,,,"I've already been afected as much of my art ended up in data scrapping for those AI so I do not want to ""help"" those thieves anymore. I'm honestly trying to wait for the web version of nightshade or protections alike it to poison the data sets in case my low resolution art gets scrapped in the future. ",Very likely,For I do not want my art to be used without my consent on the AI datasets ,No,I understand it like the opt out option in some sites like the one in dA? since I requested my art on sites like that to be opted out from scrapping but I understand it is not enforced if they really want to steal the artworks. ,Likely,"I will use any tool I have to deter them from stealing, but thieves woulds steal anyway. ",Not likely,"Again, thieves will steal. I prefer counter messures against them. ",,,,,,,,,,,,,,,,,,,eeriecrafts@gmai.com,Yes,karla,Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:132.0) Gecko/20100101 Firefox/132.0
984,2024-11-06 01:04:13,2024-11-06 01:06:43,IP Address,45.15.43.65,15,150,False,2024-11-09 01:06:46,R_8AfNQYNqVTuEUI9,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,,,,Digital 2D,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
985,2024-11-06 01:33:37,2024-11-06 01:36:17,IP Address,76.39.172.14,28,159,False,2024-11-09 01:36:21,R_7bNNq2yi2r489B6,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,,,,Illustration,Game Art,,,,,,,,,,,,United States,,4,4,4,4,4,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Free service (e.g., free server with AWS)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Linux; Android 10; K) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Mobile Safari/537.36"
986,2024-11-09 04:35:20,2024-11-09 04:56:57,IP Address,81.196.174.220,100,1297,True,2024-11-09 04:56:58,R_2WPLhPt9ui9f2jn,,,,,45.6998,27.1875,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,Other (please specify),caricatures,Other (please specify),romania,4,4,3,2,2,Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",,,,,,,,,,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Rarely,"its not really art and those using it ad a final result are in no way artists.
its cheap, shallow and devoid of character.",Significant impact,Yes,Reducing the amount of my artwork that I share online,Actively removing my old artwork from the Internet,Posting lower resolution versions of my artwork online,,,,Other (please specify),add postprocessing effects to degrade the quality of the image,,,,,,,,,,,,because i despise generative ai and the vultures that profit off of other people's work,Very likely,,Yes,,,,,,provides bots info regarding the permision is has when visiting a website,No,I am not sure,,,,No,,,,I dont know how to do it,,,,,I don't know how to use it,,,,No,karla,Mozilla/5.0 (X11; Linux x86_64; rv:131.0) Gecko/20100101 Firefox/131.0
989,2024-11-09 10:39:27,2024-11-09 10:56:12,IP Address,108.94.31.117,100,1005,True,2024-11-09 10:56:13,R_12mV1kcsDrKzZkq,,,,,37.3512,-121.8846,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,1 - 5 years,Concept Art,,,,,Game Art,,Digital 2D,Digital 3D,,Environmental,,,,Items Props,,,United States,,5 (full understanding),3,3,1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,,,,"Paid service (e.g., Squarespace with a customer domain)",,portfoliobox,Convenience. I started with the free version then upgraded,https://amandahsu.portfoliobox.net/,"Moderately familiar (e.g., good understanding of how AI-generated works)",    Never,"I don't mind the idea of AI assisted art, but AI-gen being used as a means to take over the process of creation and craft (especially if using image databases that were scraped without permission) gives the impression that many people are using it as a result for result's sake instead of seeing art as a skill and craft that people hone with their own human abilities and time. ",Moderate impact,No,,,,,,,,,,Yes,,,Posting lower resolution versions of my artwork online,,Using Glaze to protect my art before I post online,,,,Not likely at all,I do not want my works to be used in a database where I will not be at all compensated for the use of my data and work,Very likely,I would prefer to not have my data and work used to the benefit of someone else. I am never going to be compensated for the data scraped from me and I do not find that fair ,No,"No idea, need more research. ",Neutral / Undecided,,Not likely,AI companies have not seem to be respectful of anything that can be read as hindering their goals ,,,,,,,,,,,,,,,,,,,Amanda_hsu93@yahoo.com,Yes,tiana,Mozilla/5.0 (Android 14; Mobile; rv:132.0) Gecko/132.0 Firefox/132.0
990,2024-11-06 15:25:06,2024-11-06 15:27:07,IP Address,94.61.122.239,28,121,False,2024-11-09 15:27:09,R_2mzbc9QjcSuX1pb,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,I make some income from my art but it's not the main source,1 - 5 years,,Traditional Painting and Drawing,,Abstract,,,,,,,,,,,,,,Other (please specify),Portugal,5 (full understanding),5 (full understanding),5 (full understanding),1 (no understanding),1 (no understanding),Yes,"Social Media (Instagram, Linkedin, ...)","Art Platforms (ArtStation, DeviantArt, ..)",Personal Website,"Art Seller Websites (Artsy, Artrepreneur, ...)",,,"Paid service (e.g., Squarespace with a customer domain)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/130.0.0.0 Safari/537.36"
997,2024-11-07 10:21:11,2024-11-07 10:22:38,IP Address,87.115.109.220,17,87,False,2024-11-10 10:22:44,R_2GNAOlIZWsmRrWA,,,,,,,anonymous,EN,I am at least 18 years old.,I have read and understand this consent form.,I agree to participate in this online research study.,Yes,My art is my main source of income,10 years or more,,,,,Illustration,,,Digital 2D,,,,Character and Creature Design,,,,,,United Kingdom,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,karla,"Mozilla/5.0 (Macintosh; Intel Mac OS X 10_15_7) AppleWebKit/605.1.15 (KHTML, like Gecko) Version/16.0 Safari/605.1.15"

